Upper Bounds for Covering Arrays of Higher Index

A \emph{covering array} is an $N \times k$ array of elements from a $v$-ary alphabet such that every $N \times t$ subarray contains all $v^t$ tuples from the alphabet of size $t$ at least $\lambda$ times; this is denoted as $\CA_\lambda(N; t, k, v)$. Covering arrays have applications in the testing of large-scale complex systems; in systems that are nondeterministic, increasing $\lambda$ gives greater confidence in the system's correctness. The \emph{covering array number}, $\CAN_\lambda(t,k,v)$ is the smallest number of rows for which a covering array on the other parameters exists. For general $\lambda$, only several nontrivial bounds are known, the smallest of which was asymptotically $\log k + \lambda \log \log k + o(\lambda)$ when $v, t$ are fixed. Additionally it has been conjectured that the $\log \log k$ term can be removed. First, we affirm the conjecture by deriving an asymptotically optimal bound for $\CAN_\lambda(t,k,v)$ for general $\lambda$ and when $v, t$ are constant using the Stein--Lov\'asz--Johnson paradigm. Second, we improve upon the constants of this method using the Lov\'asz local lemma. Third, when $\lambda=2$, we extend a two-stage paradigm of Sarkar and Colbourn that improves on the general bound and often produces better bounds than even when $\lambda=1$ of other results. Fourth, we extend this two-stage paradigm further for general $\lambda$ to obtain an even stronger upper bound, including using graph coloring. And finally, we determine a bound on how large $\lambda$ can be for when the number of rows is fixed.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> data/all_results.csv <==
k,slj_with_sum,slj_no_sum_with_W,slj_no_sum_no_W,lll_with_sum,lll_no_sum_with_W,lll_no_sum_no_W,two_stage_with_sum,two_stage_no_sum_with_W,two_stage_no_sum_no_W,two_stage_coloring
6,114266,616263,778308,120715,620711,784787,70122,590256,724429,81993
7,126654,624918,790914,132790,629361,797393,89212,598944,737034,97541
8,135126,631078,799895,141091,635517,806374,100154,605126,746014,107404
9,141673,635955,807013,147524,640392,813491,108128,610021,753130,114659
10,147038,640021,812949,152806,644455,819427,114457,614101,759066,120369
11,151593,643518,818057,157295,647950,824535,119721,617611,764174,125017
12,155554,646591,822547,161197,651016,829019,124232,620694,768664,128937
13,159060,649334,826558,164643,653745,833010,128183,623447,772674,132374
14,162205,651814,830183,167722,656199,836601,131697,625935,776299,135395
15,165058,654076,833493,170501,658427,839862,134862,628205,779608,138074
16,167668,656157,836538,173030,660464,842844,137741,630293,782653,140507
17,170072,658084,839358,175347,662339,845590,140381,632226,785473,142724
18,172302,659878,841985,177485,664075,848133,142819,634026,788100,144769
19,174381,661557,844443,179466,665691,850499,145084,635711,790559,146668
20,176327,663135,846754,181313,667200,852710,147197,637294,792869,148404
21,178157,664623,848934,183040,668616,854786,149179,638787,795049,150035
22,179883,666032,850997,184662,669950,856740,151044,640200,797112,151598
23,181517,667368,852956,186191,671209,858587,152806,641540,799070,153065
24,183068,668640,854819,187636,672403,860337,154474,642816,800934,154433
25,184544,669853,856597,189005,673536,861999,156058,644033,802712,155727
26,185951,671013,858297,190307,674615,863582,157567,645196,804412,156984
27,187296,672123,859925,191547,675645,865092,159007,646310,806040,158155
28,188585,673189,861488,192730,676630,866537,160383,647379,807602,159289
29,189820,674213,862990,193862,677573,867920,161702,648407,809104,160368
30,191008,675198,864435,194946,678478,869249,162968,649395,810549,161390
31,192151,676148,865829,195987,679348,870525,164185,650348,811943,162394
32,193252,677065,867174,196987,680185,871754,165355,651268,813288,163320
33,194314,677952,868474,197950,680993,872938,166484,652157,814588,164252
34,195341,678809,869732,198878,681771,874081,167574,653017,815846,165151
35,196333,679639,870950,199774,682524,875186,168626,653850,817064,166007
36,197294,680444,872132,200639,683252,876255,169645,654657,818246,166810
37,198226,681225,873278,201476,683956,877289,170631,655441,819392,167641
38,199130,681983,874391,202287,684640,878292,171587,656201,820505,168419
39,200007,682721,875474,203072,685302,879266,172514,656941,821587,169160
40,200859,683438,876527,203834,685946,880211,173414,657660,822640,169892
41,201688,684136,877552,204574,686571,881129,174289,658361,823665,170604
42,202495,684816,878550,205293,687179,882022,175140,659043,824664,171290
43,203281,685479,879524,205992,687771,882892,175969,659708,825638,171958
44,204046,686126,880474,206673,688348,883739,176775,660357,826587,172628
45,204793,686757,881401,207335,688910,884564,177562,660990,827515,173237
46,205522,687374,882306,207981,689458,885369,178328,661608,828420,173893
47,206233,687976,883191,208610,689992,886155,179077,662212,829305,174469
48,206928,688565,884056,209225,690515,886922,179807,662803,830170,175070
49,207607,689141,884903,209824,691025,887671,180521,663381,831016,175672
50,208271,689705,885731,210410,691523,888404,181218,663946,831844,176226
51,208920,690257,886542,210983,692011,889121,181900,664500,832655,176776
52,209556,690797,887336,211542,692488,889822,182567,665042,833449,177317
53,210179,691327,888114,212090,692955,890508,183220,665573,834228,177849
54,210788,691846,888878,212626,693412,891180,183860,666094,834991,178366
55,211386,692356,889626,213151,693860,891838,184487,666605,835739,178859
56,211972,692855,890360,213665,694299,892484,185101,667106,836473,179372
57,212547,693346,891081,214168,694730,893117,185702,667598,837194,179850
58,213111,693827,891788,214662,695152,893737,186293,668080,837902,180365
59,213664,694300,892483,215146,695566,894347,186872,668555,838596,180834
60,214207,694764,893166,215622,695973,894945,187441,669020,839279,181293
61,214741,695220,893836,216088,696372,895532,187999,669478,839950,181691
62,215265,695669,894496,216545,696765,896108,188547,669928,840609,182147
63,215780,696110,895144,216995,697150,896675,189085,670370,841258,182574
64,216287,696544,895782,217437,697529,897232,189615,670805,841895,183015
65,216784,696970,896410,217871,697901,897780,190135,671233,842523,183436
66,217274,697390,897027,218297,698267,898318,190646,671654,843140,183845
67,217756,697804,897635,218716,698627,898848,191149,672069,843748,184243
68,218230,698211,898233,219129,698982,899369,191644,672477,844347,184651
69,218697,698611,898823,219535,699331,899882,192131,672879,844936,185056
70,219156,699006,899403,219934,699674,900387,192611,673275,845516,185425
71,219609,699395,899975,220327,700012,900884,193083,673665,846088,185823
72,220054,699778,900539,220714,700345,901374,193547,674049,846652,186184
73,220493,700156,901095,221095,700673,901856,194005,674428,847208,186560
74,220926,700529,901643,221470,700996,902332,194456,674802,847756,186935
75,221352,700896,902183,221840,701315,902800,194901,675170,848296,187288
76,221773,701258,902716,222204,701629,903262,195339,675533,848829,187660
77,222187,701615,903241,222563,701938,903717,195770,675892,849354,187984
78,222596,701968,903760,222917,702243,904167,196196,676245,849873,188341
79,223000,702316,904272,223266,702544,904610,196616,676594,850385,188660
80,223397,702659,904777,223610,702841,905047,197030,676938,850890,188988
81,223790,702998,905275,223949,703134,905478,197439,677278,851388,189345
82,224177,703332,905768,224284,703424,905903,197842,677614,851881,189662
83,224560,703663,906254,224614,703709,906323,198240,677945,852367,189983
84,224937,703989,906734,224941,703991,906738,198633,678272,852847,190300
85,225310,704311,907208,225262,704269,907147,199020,678595,853321,190594
86,225678,704630,907677,225580,704544,907552,199403,678915,853790,190933
87,226042,704944,908140,225894,704815,907951,199781,679230,854253,191225
88,226401,705255,908597,226204,705083,908345,200155,679542,854710,191511
89,226756,705563,909049,226510,705348,908735,200524,679850,855162,191823
90,227107,705866,909496,226812,705610,909120,200888,680155,855609,192112
91,227453,706167,909938,227110,705868,909501,201248,680456,856051,192425
92,227796,706463,910375,227405,706124,909877,201604,680754,856488,192698
93,228135,706757,910807,227697,706377,910249,201956,681048,856920,192985
94,228469,707047,911235,227985,706626,910617,202304,681339,857347,193252
95,228800,707334,911657,228270,706873,910980,202647,681627,857770,193548
96,229128,707618,912075,228552,707118,911340,202987,681912,858188,193823
97,229452,707899,912489,228830,707359,911695,203323,682194,858602,194074
98,229772,708178,912898,229106,707598,912047,203656,682473,859011,194355
99,230089,708453,913304,229378,707835,912395,203984,682748,859416,194616
100,230402,708725,913704,229647,708068,912739,204310,683021,859817,194889
101,230712,708994,914101,229914,708300,913080,204631,683292,860214,195163
102,231019,709261,914494,230177,708529,913417,204950,683559,860607,195389
103,231323,709525,914883,230438,708755,913751,205265,683824,860996,195655
104,231624,709787,915268,230696,708980,914081,205577,684086,861381,195884
105,231921,710046,915649,230952,709202,914408,205885,684346,861762,196144
106,232216,710302,916027,231205,709421,914731,206191,684603,862139,196407
107,232508,710556,916400,231455,709639,915052,206493,684858,862513,196643
108,232796,710808,916771,231703,709855,915369,206793,685110,862883,196879
109,233083,711057,917138,231948,710068,915683,207089,685360,863250,197133
110,233366,711303,917501,232191,710279,915994,207383,685607,863614,197356
111,233646,711548,917861,232431,710489,916303,207673,685852,863974,197591
112,233924,711790,918218,232670,710696,916608,207961,686095,864330,197834
113,234200,712030,918571,232906,710901,916911,208247,686336,864684,198069
114,234473,712268,918921,233139,711105,917210,208529,686574,865034,198293
115,234743,712504,919269,233371,711307,917507,208809,686811,865381,198501
116,235011,712737,919613,233600,711506,917801,209086,687045,865725,198748
117,235276,712969,919954,233827,711704,918093,209361,687277,866066,198955
118,235539,713198,920292,234053,711901,918382,209634,687507,866405,199184
119,235800,713426,920627,234276,712095,918669,209904,687736,866740,199386
120,236058,713652,920959,234497,712288,918953,210171,687962,867072,199609
121,236314,713875,921289,234716,712479,919234,210436,688186,867402,199813
122,236568,714097,921616,234933,712669,919513,210699,688409,867728,200056
123,236820,714317,921940,235148,712856,919790,210959,688629,868052,200239
124,237070,714535,922261,235362,713043,920064,211218,688848,868374,200469
125,237317,714752,922580,235574,713227,920336,211474,689065,868692,200674
126,237563,714966,922896,235783,713411,920606,211728,689280,869008,200880
127,237806,715179,923209,235991,713592,920873,211980,689493,869322,201062
128,238048,715390,923520,236198,713772,921139,212229,689705,869633,201274
129,238287,715599,923829,236402,713951,921402,212477,689915,869942,201483
130,238524,715807,924135,236605,714128,921663,212723,690123,870248,201663
131,238760,716013,924439,236806,714304,921922,212966,690330,870551,201860
132,238994,716218,924740,237006,714479,922179,213208,690535,870853,202082
133,239226,716421,925039,237204,714652,922434,213447,690739,871152,202249
134,239456,716622,925336,237400,714823,922687,213685,690941,871449,202453
135,239684,716822,925631,237595,714994,922938,213921,691141,871743,202632
136,239910,717021,925923,237789,715163,923187,214155,691340,872036,202827
137,240135,717218,926213,237981,715330,923434,214388,691538,872326,203013
138,240358,717413,926501,238171,715497,923679,214618,691734,872614,203214
139,240580,717607,926787,238360,715662,923923,214847,691928,872900,203380
140,240799,717800,927071,238547,715826,924164,215074,692121,873183,203580
141,241017,717991,927353,238733,715989,924404,215299,692313,873465,203771
142,241234,718181,927632,238918,716151,924642,215523,692503,873745,203926
143,241449,718369,927910,239101,716311,924879,215745,692692,874022,204116
144,241662,718556,928186,239283,716470,925113,215965,692880,874298,204304
145,241874,718742,928460,239463,716628,925346,216184,693066,874572,204459
146,242084,718926,928731,239643,716785,925577,216401,693251,874844,204649
147,242293,719110,929001,239821,716941,925807,216616,693435,875114,204806
148,242500,719292,929270,239997,717096,926035,216830,693617,875382,204995
149,242706,719472,929536,240173,717249,926262,217043,693798,875648,205173
150,242910,719652,929800,240347,717402,926486,217254,693978,875913,205340
151,243113,719830,930063,240520,717554,926710,217463,694157,876175,205498
152,243315,720007,930324,240691,717704,926931,217671,694335,876436,205679
153,243515,720183,930583,240862,717854,927152,217878,694511,876696,205830
154,243713,720357,930841,241031,718002,927371,218083,694686,876953,206016
155,243911,720531,931096,241199,718149,927588,218287,694860,877209,206171
156,244107,720703,931350,241366,718296,927804,218489,695033,877463,206319
157,244302,720875,931603,241532,718441,928018,218691,695205,877715,206499
158,244495,721045,931854,241697,718586,928231,218890,695375,877966,206669
159,244688,721214,932103,241861,718730,928443,219089,695545,878215,206827
160,244879,721382,932351,242023,718872,928653,219286,695713,878463,206982
161,245068,721549,932597,242185,719014,928862,219481,695881,878709,207137
162,245257,721715,932841,242345,719155,929070,219676,696047,878954,207282
163,245444,721879,933084,242505,719295,929276,219869,696212,879197,207456
164,245630,722043,933326,242663,719434,929481,220061,696376,879438,207607
165,245815,722206,933566,242821,719572,929684,220252,696540,879678,207754
166,245999,722368,933804,242977,719709,929887,220441,696702,879917,207893
167,246182,722529,934041,243132,719846,930088,220630,696863,880154,208059
168,246363,722688,934277,243287,719981,930288,220817,697023,880389,208205
169,246544,722847,934511,243440,720116,930487,221003,697183,880623,208383
170,246723,723005,934744,243593,720250,930684,221188,697341,880856,208509
171,246901,723162,934975,243744,720383,930880,221372,697498,881088,208649
172,247078,723318,935205,243895,720516,931075,221554,697655,881318,208792
173,247254,723473,935434,244044,720647,931269,221736,697810,881546,208942
174,247429,723627,935661,244193,720778,931462,221916,697965,881774,209107
175,247603,723781,935887,244341,720908,931654,222095,698119,882000,209235
176,247776,723933,936112,244488,721037,931844,222273,698271,882224,209392
177,247948,724085,936336,244634,721166,932034,222451,698423,882448,209519
178,248119,724235,936558,244779,721293,932222,222627,698574,882670,209680
179,248289,724385,936779,244924,721420,932409,222802,698725,882891,209815
180,248458,724534,936998,245067,721547,932595,222976,698874,883111,209962
181,248625,724682,937217,245210,721672,932780,223149,699022,883329,210094
182,248792,724829,937434,245352,721797,932964,223321,699170,883546,210255
183,248958,724976,937650,245493,721921,933147,223492,699317,883762,210366
184,249123,725121,937865,245633,722044,933329,223662,699463,883977,210527
185,249288,725266,938078,245772,722167,933510,223831,699608,884190,210665
186,249451,725410,938291,245911,722289,933690,223999,699753,884403,210785
187,249613,725554,938502,246049,722411,933869,224166,699896,884614,210917
188,249775,725696,938712,246186,722531,934047,224333,700039,884824,211071
189,249935,725838,938921,246322,722651,934224,224498,700181,885033,211195
190,250095,725979,939129,246458,722771,934400,224663,700323,885241,211310
191,250253,726119,939336,246593,722889,934575,224826,700463,885448,211451
192,250411,726258,939541,246727,723008,934749,224989,700603,885654,211578
193,250568,726397,939746,246860,723125,934922,225150,700742,885858,211726
194,250725,726535,939950,246993,723242,935094,225311,700880,886062,211851
195,250880,726672,940152,247125,723358,935266,225471,701018,886264,211976
196,251035,726809,940354,247256,723474,935436,225630,701155,886466,212108
197,251188,726945,940554,247386,723589,935606,225789,701291,886666,212229
198,251341,727080,940753,247516,723703,935774,225946,701427,886866,212363
199,251493,727215,940952,247645,723817,935942,226103,701562,887064,212479
200,251645,727348,941149,247774,723930,936109,226258,701696,887261,212618
201,251795,727481,941345,247902,724043,936275,226413,701829,887458,212739
202,251945,727614,941541,248029,724155,936440,226568,701962,887653,212867
203,252094,727746,941735,248155,724266,936605,226721,702094,887847,212977
204,252242,727877,941928,248281,724377,936768,226874,702226,888041,213117
205,252390,728007,942121,248406,724487,936931,227025,702356,888233,213246
206,252536,728137,942312,248531,724597,937093,227176,702487,888425,213349
207,252682,728266,942503,248654,724707,937254,227327,702616,888615,213477
208,252828,728395,942693,248778,724815,937415,227476,702745,888805,213598
209,252972,728523,942881,248900,724923,937574,227625,702873,888994,213714
210,253116,728650,943069,249022,725031,937733,227773,703001,889181,213845
211,253259,728777,943256,249144,725138,937891,227920,703128,889368,213941
212,253402,728903,943442,249264,725245,938048,228067,703254,889554,214071
213,253544,729028,943627,249385,725351,938205,228213,703380,889739,214188
214,253685,729153,943811,249504,725457,938360,228358,703505,889924,214322
215,253825,729277,943995,249623,725562,938515,228502,703630,890107,214447
216,253965,729401,944177,249742,725666,938669,228646,703754,890290,214548
217,254104,729524,944359,249860,725770,938823,228789,703877,890471,214647
218,254242,729647,944540,249977,725874,938976,228931,704000,890652,214777
219,254380,729769,944720,250094,725977,939128,229073,704123,890832,214896
220,254517,729890,944899,250210,726080,939279,229214,704244,891011,215010
221,254653,730011,945077,250326,726182,939430,229354,704366,891190,215126
222,254789,730131,945255,250441,726283,939580,229494,704486,891367,215235
223,254924,730251,945432,250555,726385,939729,229633,704606,891544,215341
224,255059,730370,945607,250669,726485,939877,229771,704726,891720,215455
225,255193,730489,945783,250783,726586,940025,229909,704845,891895,215575
226,255326,730607,945957,250896,726685,940173,230046,704963,892069,215683
227,255459,730725,946130,251008,726785,940319,230182,705081,892243,215789
228,255591,730842,946303,251120,726884,940465,230318,705199,892415,215891
229,255722,730959,946475,251231,726982,940610,230454,705315,892587,216010
230,255853,731075,946646,251342,727080,940755,230588,705432,892759,216120
231,255983,731190,946817,251453,727178,940899,230722,705548,892929,216221
232,256113,731305,946987,251563,727275,941042,230855,705663,893099,216320
233,256242,731420,947156,251672,727372,941185,230988,705778,893268,216441
234,256371,731534,947324,251781,727468,941327,231120,705892,893436,216553
235,256499,731647,947492,251889,727564,941468,231252,706006,893604,216658
236,256626,731760,947658,251997,727659,941609,231383,706119,893771,216765
237,256753,731873,947825,252105,727754,941749,231513,706232,893937,216857
238,256879,731985,947990,252212,727849,941889,231643,706345,894102,216972
239,257005,732097,948155,252318,727943,942028,231772,706457,894267,217078
240,257130,732208,948319,252425,728037,942166,231901,706568,894431,217177
241,257255,732319,948482,252530,728130,942304,232029,706679,894594,217285
242,257379,732429,948645,252635,728223,942441,232157,706790,894757,217385
243,257503,732539,948807,252740,728316,942578,232284,706900,894919,217490
244,257626,732648,948968,252844,728408,942714,232410,707009,895080,217594
245,257748,732757,949129,252948,728500,942850,232536,707118,895241,217685
246,257871,732865,949289,253051,728592,942985,232662,707227,895401,217797
247,257992,732973,949448,253154,728683,943119,232787,707335,895560,217904
248,258113,733081,949607,253257,728774,943253,232911,707443,895719,217987
249,258234,733188,949765,253359,728864,943386,233035,707550,895877,218107
250,258354,733294,949922,253461,728954,943519,233158,707657,896034,218185
251,258473,733400,950079,253562,729043,943651,233281,707764,896191,218291
252,258592,733506,950235,253663,729133,943783,233404,707870,896347,218415
253,258711,733612,950391,253763,729222,943914,233525,707975,896503,218499
254,258829,733716,950545,253863,729310,944044,233647,708081,896658,218587
255,258947,733821,950700,253963,729398,944175,233767,708185,896812,218683
256,259064,733925,950853,254062,729486,944304,233888,708290,896965,218796
257,259180,734029,951006,254160,729574,944433,234008,708394,897118,218878
258,259297,734132,951159,254259,729661,944562,234127,708497,897271,218979
259,259412,734235,951311,254357,729747,944690,234246,708600,897423,219073
260,259528,734337,951462,254454,729834,944817,234364,708703,897574,219175
261,259642,734440,951613,254551,729920,944944,234482,708806,897725,219247
262,259757,734541,951763,254648,730006,945071,234600,708908,897875,219376
263,259871,734643,951912,254745,730091,945197,234717,709009,898024,219458
264,259984,734743,952061,254841,730176,945322,234833,709110,898173,219538
265,260097,734844,952210,254936,730261,945447,234949,709211,898322,219654
266,260210,734944,952357,255032,730345,945572,235065,709311,898469,219738
267,260322,735044,952505,255126,730430,945696,235180,709411,898617,219832
268,260434,735143,952651,255221,730513,945820,235295,709511,898763,219928
269,260545,735242,952797,255315,730597,945943,235409,709610,898910,220002
270,260656,735341,952943,255409,730680,946066,235523,709709,899055,220115
271,260766,735439,953088,255502,730763,946188,235636,709808,899200,220204
272,260876,735537,953233,255595,730845,946310,235749,709906,899345,220301
273,260986,735635,953377,255688,730927,946431,235862,710004,899489,220382
274,261095,735732,953520,255781,731009,946552,235974,710101,899632,220493
275,261204,735828,953663,255873,731091,946672,236085,710198,899775,220557
276,261312,735925,953805,255964,731172,946792,236197,710295,899917,220652
277,261420,736021,953947,256056,731253,946912,236308,710391,900059,220730
278,261528,736117,954089,256147,731334,947031,236418,710487,900201,220854
279,261635,736212,954229,256237,731414,947149,236528,710583,900342,220920
280,261741,736307,954370,256327,731494,947268,236638,710678,900482,221001
281,261848,736402,954510,256417,731574,947385,236747,710773,900622,221103
282,261954,736496,954649,256507,731654,947503,236856,710868,900761,221173
283,262059,736590,954788,256596,731733,947620,236964,710962,900900,221281
284,262165,736684,954926,256685,731812,947736,237072,711056,901038,221374
285,262269,736777,955064,256774,731891,947852,237180,711150,901176,221440
286,262374,736871,955201,256862,731969,947968,237287,711243,901313,221529
287,262478,736963,955338,256950,732047,948083,237394,711336,901450,221625
288,262582,737056,955475,257038,732125,948198,237500,711428,901587,221724
289,262685,737148,955611,257125,732203,948313,237606,711521,901723,221795
290,262788,737239,955746,257213,732280,948427,237712,711613,901858,221880
291,262891,737331,955881,257299,732357,948540,237817,711704,901993,221960
292,262993,737422,956016,257386,732434,948653,237922,711796,902128,222071
293,263095,737513,956150,257472,732510,948766,238026,711887,902262,222141
294,263196,737603,956283,257558,732586,948879,238131,711977,902395,222227
295,263297,737693,956416,257643,732662,948991,238234,712068,902528,222305
296,263398,737783,956549,257728,732738,949103,238338,712158,902661,222403
297,263499,737873,956681,257813,732813,949214,238441,712248,902793,222475
298,263599,737962,956813,257898,732889,949325,238544,712337,902925,222541
299,263698,738051,956944,257982,732963,949435,238646,712426,903056,222647
300,263798,738140,957075,258066,733038,949546,238748,712515,903187,222724
301,263897,738228,957206,258150,733112,949655,238850,712604,903318,222788
302,263996,738316,957336,258234,733187,949765,238951,712692,903448,222882
303,264094,738404,957465,258317,733260,949874,239052,712780,903577,222962
304,264192,738491,957594,258400,733334,949983,239152,712868,903707,223037
305,264290,738578,957723,258482,733408,950091,239253,712955,903835,223132
306,264387,738665,957851,258565,733481,950199,239353,713042,903964,223187
307,264484,738752,957979,258647,733554,950306,239452,713129,904091,223289
308,264581,738838,958107,258729,733626,950414,239551,713216,904219,223372
309,264678,738924,958234,258810,733699,950521,239650,713302,904346,223444
310,264774,739010,958360,258891,733771,950627,239749,713388,904473,223533
311,264869,739095,958487,258972,733843,950733,239847,713473,904599,223612
312,264965,739181,958613,259053,733915,950839,239945,713559,904725,223689
313,265060,739266,958738,259133,733986,950945,240043,713644,904850,223763
314,265155,739350,958863,259214,734057,951050,240140,713729,904975,223851
315,265249,739435,958988,259293,734128,951155,240237,713813,905100,223937
316,265344,739519,959112,259373,734199,951259,240334,713898,905224,224006
317,265438,739602,959236,259452,734270,951363,240430,713982,905348,224080
318,265531,739686,959359,259532,734340,951467,240526,714066,905471,224162
319,265624,739769,959482,259610,734410,951571,240622,714149,905594,224235
320,265717,739852,959605,259689,734480,951674,240717,714232,905717,224305
321,265810,739935,959727,259767,734550,951777,240812,714315,905839,224391
322,265903,740018,959849,259845,734619,951879,240907,714398,905961,224469
323,265995,740100,959970,259923,734688,951981,241001,714481,906082,224550
324,266087,740182,960091,260001,734757,952083,241096,714563,906203,224625
325,266178,740264,960212,260078,734826,952185,241189,714645,906324,224693
326,266269,740345,960332,260155,734895,952286,241283,714726,906444,224780
327,266360,740426,960452,260232,734963,952387,241376,714808,906564,224852
328,266451,740507,960572,260309,735031,952487,241469,714889,906684,224898
329,266541,740588,960691,260385,735099,952588,241562,714970,906803,224987
330,266631,740669,960810,260461,735167,952688,241654,715051,906922,225095
331,266721,740749,960929,260537,735234,952787,241746,715131,907041,225156
332,266811,740829,961047,260613,735302,952887,241838,715211,907159,225223
333,266900,740909,961165,260688,735369,952986,241930,715291,907277,225307
334,266989,740988,961282,260763,735436,953085,242021,715371,907394,225372
335,267078,741067,961399,260838,735502,953183,242112,715450,907511,225449
336,267166,741146,961516,260913,735569,953281,242202,715530,907628,225533
337,267254,741225,961632,260987,735635,953379,242293,715609,907744,225595
338,267342,741304,961748,261062,735701,953477,242383,715687,907860,225670
339,267430,741382,961864,261136,735767,953574,242473,715766,907976,225742
340,267517,741460,961979,261210,735833,953671,242562,715844,908091,225812
341,267605,741538,962094,261283,735898,953768,242652,715922,908206,225877
342,267691,741616,962209,261357,735964,953864,242741,716000,908321,225957
343,267778,741693,962323,261430,736029,953960,242829,716078,908435,226020
344,267864,741770,962437,261503,736094,954056,242918,716155,908549,226095
345,267950,741847,962551,261575,736158,954151,243006,716232,908663,226169
346,268036,741924,962664,261648,736223,954247,243094,716309,908776,226244
347,268122,742000,962777,261720,736287,954342,243182,716386,908889,226315
348,268207,742077,962890,261792,736351,954436,243269,716462,909002,226387
349,268292,742153,963002,261864,736415,954531,243356,716539,909114,226465
350,268377,742229,963114,261936,736479,954625,243443,716615,909226,226530
351,268461,742304,963226,262007,736543,954719,243530,716691,909338,226612
352,268546,742380,963338,262078,736606,954812,243616,716766,909450,226666
353,268630,742455,963449,262149,736669,954906,243703,716841,909561,226738
354,268714,742530,963559,262220,736732,954999,243788,716917,909671,226802
355,268797,742605,963670,262290,736795,955092,243874,716992,909782,226850
356,268881,742679,963780,262361,736858,955184,243959,717066,909892,226943
357,268964,742753,963890,262431,736920,955277,244045,717141,910002,227019
358,269046,742828,963999,262501,736983,955369,244130,717215,910111,227075
359,269129,742902,964108,262571,737045,955460,244214,717289,910220,227150
360,269211,742975,964217,262640,737107,955552,244299,717363,910329,227215
361,269294,743049,964326,262710,737169,955643,244383,717437,910438,227261
362,269376,743122,964434,262779,737230,955734,244467,717510,910546,227345
363,269457,743195,964542,262848,737292,955825,244550,717584,910654,227420
364,269539,743268,964650,262917,737353,955915,244634,717657,910762,227505
365,269620,743341,964757,262985,737414,956006,244717,717730,910869,227554
366,269701,743413,964864,263053,737475,956096,244800,717802,910976,227619
367,269782,743485,964971,263122,737536,956185,244883,717875,911083,227677
368,269862,743558,965078,263190,737596,956275,244965,717947,911190,227762
369,269942,743629,965184,263257,737657,956364,245048,718019,911296,227828
370,270023,743701,965290,263325,737717,956453,245130,718091,911402,227894
371,270102,743773,965395,263393,737777,956542,245211,718163,911507,227968
372,270182,743844,965501,263460,737837,956630,245293,718234,911613,228032
373,270262,743915,965606,263527,737897,956718,245374,718305,911718,228091
374,270341,743986,965711,263594,737957,956806,245455,718376,911823,228166
375,270420,744057,965815,263660,738016,956894,245536,718447,911927,228212
376,270498,744127,965919,263727,738075,956982,245617,718518,912031,228286
377,270577,744198,966023,263793,738134,957069,245698,718589,912135,228346
378,270655,744268,966127,263859,738193,957156,245778,718659,912239,228401
379,270734,744338,966230,263925,738252,957243,245858,718729,912342,228486
380,270811,744408,966333,263991,738311,957330,245938,718799,912445,228555
381,270889,744477,966436,264057,738369,957416,246017,718869,912548,228617
382,270967,744547,966539,264122,738428,957502,246097,718938,912651,228684
383,271044,744616,966641,264187,738486,957588,246176,719008,912753,228740
384,271121,744685,966743,264252,738544,957674,246255,719077,912855,228805
385,271198,744754,966845,264317,738602,957759,246333,719146,912957,228855
386,271275,744822,966946,264382,738660,957845,246412,719215,913058,228937
387,271351,744891,967048,264446,738717,957930,246490,719284,913160,228998
388,271427,744959,967149,264511,738775,958014,246568,719352,913261,229075
389,271503,745027,967249,264575,738832,958099,246646,719421,913361,229117
390,271579,745095,967350,264639,738889,958183,246724,719489,913462,229170
391,271655,745163,967450,264703,738946,958267,246801,719557,913562,229239
392,271730,745231,967550,264767,739003,958351,246879,719624,913662,229307
393,271806,745298,967650,264830,739059,958435,246956,719692,913762,229372
394,271881,745366,967749,264894,739116,958518,247033,719760,913861,229434
395,271956,745433,967848,264957,739172,958602,247109,719827,913960,229502
396,272030,745500,967947,265020,739229,958685,247186,719894,914059,229564
397,272105,745566,968046,265083,739285,958768,247262,719961,914158,229618
398,272179,745633,968144,265145,739341,958850,247338,720028,914256,229683
399,272253,745699,968242,265208,739396,958933,247414,720094,914354,229746
400,272327,745766,968340,265270,739452,959015,247490,720161,914452,229807
401,272401,745832,968438,265332,739508,959097,247565,720227,914550,229868
402,272474,745898,968535,265394,739563,959179,247641,720293,914647,229934
403,272548,745964,968633,265456,739618,959260,247716,720359,914745,230004
404,272621,746029,968730,265518,739673,959342,247791,720425,914841,230042
405,272694,746095,968826,265580,739728,959423,247865,720490,914938,230109
406,272767,746160,968923,265641,739783,959504,247940,720556,915035,230155
407,272839,746225,969019,265702,739838,959585,248014,720621,915131,230235
408,272912,746290,969115,265764,739892,959665,248088,720686,915227,230289
409,272984,746355,969211,265824,739947,959746,248162,720751,915323,230342
410,273056,746419,969306,265885,740001,959826,248236,720816,915418,230418
411,273128,746484,969401,265946,740055,959906,248310,720881,915513,230476
412,273200,746548,969497,266006,740109,959986,248383,720945,915608,230544
413,273271,746612,969591,266067,740163,960065,248456,721009,915703,230586
414,273342,746676,969686,266127,740217,960145,248529,721074,915798,230652
415,273414,746740,969780,266187,740271,960224,248602,721138,915892,230704
416,273485,746804,969874,266247,740324,960303,248675,721201,915986,230760
417,273555,746867,969968,266307,740377,960382,248747,721265,916080,230819
418,273626,746931,970062,266366,740431,960460,248820,721329,916174,230881
419,273697,746994,970155,266426,740484,960539,248892,721392,916267,230929
420,273767,747057,970249,266485,740537,960617,248964,721455,916361,231010
421,273837,747120,970342,266544,740590,960695,249036,721518,916454,231060
422,273907,747183,970434,266603,740642,960773,249107,721581,916546,231114
423,273977,747245,970527,266662,740695,960850,249179,721644,916639,231178
424,274046,747308,970619,266721,740747,960928,249250,721707,916731,231238
425,274116,747370,970711,266779,740800,961005,249321,721769,916823,231290
426,274185,747432,970803,266838,740852,961082,249392,721832,916915,231349
427,274254,747494,970895,266896,740904,961159,249463,721894,917007,231405
428,274323,747556,970986,266954,740956,961236,249533,721956,917098,231456
429,274392,747618,971078,267012,741008,961313,249604,722018,917190,231528
430,274461,747680,971169,267070,741060,961389,249674,722079,917281,231578
431,274529,747741,971260,267128,741111,961465,249744,722141,917372,231638
432,274597,747802,971350,267186,741163,961541,249814,722202,917462,231705
433,274665,747864,971441,267243,741214,961617,249883,722264,917553,231752
434,274733,747925,971531,267300,741265,961693,249953,722325,917643,231791
435,274801,747985,971621,267358,741316,961768,250022,722386,917733,231865
436,274869,748046,971711,267415,741367,961844,250092,722447,917822,231915
437,274936,748107,971800,267472,741418,961919,250161,722508,917912,231960
438,275004,748167,971890,267528,741469,961994,250230,722568,918001,232027
439,275071,748228,971979,267585,741520,962069,250298,722629,918091,232070
440,275138,748288,972068,267642,741570,962143,250367,722689,918180,232133
441,275205,748348,972156,267698,741621,962218,250435,722749,918268,232189
442,275271,748408,972245,267754,741671,962292,250504,722809,918357,232238
443,275338,748468,972333,267810,741721,962366,250572,722869,918445,232309
444,275404,748527,972421,267866,741771,962440,250640,722929,918533,232342
445,275471,748587,972509,267922,741821,962514,250707,722989,918621,232415
446,275537,748646,972597,267978,741871,962588,250775,723048,918709,232459
447,275603,748705,972685,268034,741921,962661,250843,723108,918797,232519
448,275669,748764,972772,268089,741970,962734,250910,723167,918884,232582
449,275734,748823,972859,268144,742020,962807,250977,723226,918971,232637
450,275800,748882,972946,268200,742069,962880,251044,723285,919058,232692
451,275865,748941,973033,268255,742118,962953,251111,723344,919145,232739
452,275930,748999,973120,268310,742168,963026,251178,723403,919231,232791
453,275995,749058,973206,268365,742217,963098,251244,723461,919318,232843
454,276060,749116,973292,268419,742266,963171,251310,723520,919404,232890
455,276125,749174,973378,268474,742314,963243,251377,723578,919490,232951
456,276189,749232,973464,268528,742363,963315,251443,723636,919576,233015
457,276254,749290,973550,268583,742412,963387,251509,723694,919661,233073
458,276318,749348,973635,268637,742460,963458,251575,723752,919747,233119
459,276382,749406,973720,268691,742509,963530,251640,723810,919832,233157
460,276446,749463,973805,268745,742557,963601,251706,723868,919917,233226
461,276510,749521,973890,268799,742605,963672,251771,723925,920002,233278
462,276574,749578,973975,268853,742653,963743,251836,723983,920087,233332
463,276638,749635,974059,268906,742701,963814,251901,724040,920171,233383
464,276701,749692,974144,268960,742749,963885,251966,724097,920256,233432
465,276764,749749,974228,269013,742797,963955,252031,724154,920340,233483
466,276828,749806,974312,269067,742845,964026,252096,724211,920424,233547
467,276891,749863,974396,269120,742892,964096,252160,724268,920507,233598
468,276954,749919,974479,269173,742940,964166,252224,724325,920591,233642
469,277016,749976,974563,269226,742987,964236,252289,724381,920675,233693
470,277079,750032,974646,269279,743034,964306,252353,724438,920758,233748
471,277142,750088,974729,269331,743081,964376,252417,724494,920841,233800
472,277204,750144,974812,269384,743128,964445,252480,724550,920924,233856
473,277266,750200,974895,269436,743175,964515,252544,724606,921006,233897
474,277328,750256,974977,269489,743222,964584,252608,724662,921089,233954
475,277390,750312,975059,269541,743269,964653,252671,724718,921171,234014
476,277452,750367,975142,269593,743316,964722,252734,724774,921253,234060
477,277514,750423,975224,269645,743362,964791,252797,724829,921335,234108
478,277575,750478,975305,269697,743409,964859,252860,724885,921417,234155
479,277637,750533,975387,269749,743455,964928,252923,724940,921499,234203
480,277698,750589,975469,269800,743501,964996,252986,724996,921580,234247
481,277759,750644,975550,269852,743547,965064,253048,725051,921662,234314
482,277820,750698,975631,269903,743594,965132,253111,725106,921743,234365
483,277881,750753,975712,269955,743639,965200,253173,725161,921824,234403
484,277942,750808,975793,270006,743685,965268,253235,725215,921905,234472
485,278002,750862,975874,270057,743731,965336,253297,725270,921985,234522
486,278063,750917,975954,270108,743777,965403,253359,725325,922066,234584
487,278123,750971,976034,270159,743822,965470,253421,725379,922146,234606
488,278184,751025,976115,270210,743868,965538,253482,725434,922226,234670
489,278244,751079,976195,270261,743913,965605,253544,725488,922306,234716
490,278304,751133,976274,270311,743959,965672,253605,725542,922386,234767
491,278364,751187,976354,270362,744004,965738,253667,725596,922466,234799
492,278423,751241,976434,270412,744049,965805,253728,725650,922545,234867
493,278483,751295,976513,270462,744094,965872,253789,725704,922625,234914
494,278543,751348,976592,270513,744139,965938,253849,725757,922704,234964
495,278602,751402,976671,270563,744184,966004,253910,725811,922783,235010
496,278661,751455,976750,270613,744228,966070,253971,725864,922862,235050
497,278720,751508,976829,270662,744273,966136,254031,725918,922940,235107
498,278779,751561,976907,270712,744318,966202,254092,725971,923019,235157
499,278838,751614,976985,270762,744362,966268,254152,726024,923097,235207
500,278897,751667,977064,270811,744406,966333,254212,726077,923176,235255
501,278956,751720,977142,270861,744451,966399,254272,726130,923254,235305
502,279014,751773,977220,270910,744495,966464,254332,726183,923331,235356
503,279073,751825,977297,270959,744539,966529,254392,726236,923409,235391
504,279131,751878,977375,271009,744583,966594,254451,726288,923487,235452
505,279189,751930,977452,271058,744627,966659,254511,726341,923564,235499
506,279247,751983,977530,271107,744671,966724,254570,726393,923642,235546
507,279305,752035,977607,271155,744715,966789,254629,726445,923719,235602
508,279363,752087,977684,271204,744758,966853,254688,726498,923796,235647
509,279421,752139,977761,271253,744802,966918,254747,726550,923872,235690
510,279478,752191,977837,271301,744845,966982,254806,726602,923949,235732
511,279536,752242,977914,271350,744889,967046,254865,726654,924026,235788
512,279593,752294,977990,271398,744932,967110,254924,726705,924102,235833
513,279650,752346,978066,271446,744975,967174,254982,726757,924178,235872
514,279708,752397,978143,271495,745019,967238,255041,726809,924254,235933
515,279765,752448,978218,271543,745062,967301,255099,726860,924330,235980
516,279821,752500,978294,271591,745105,967365,255157,726911,924406,236016
517,279878,752551,978370,271639,745148,967428,255215,726963,924482,236069
518,279935,752602,978445,271686,745190,967492,255273,727014,924557,236118
519,279992,752653,978521,271734,745233,967555,255331,727065,924633,236150
520,280048,752704,978596,271782,745276,967618,255389,727116,924708,236219
521,280104,752754,978671,271829,745318,967681,255446,727167,924783,236263
522,280161,752805,978746,271876,745361,967743,255504,727218,924858,236292
523,280217,752856,978821,271924,745403,967806,255561,727268,924932,236356
524,280273,752906,978895,271971,745445,967869,255618,727319,925007,236400
525,280329,752956,978970,272018,745488,967931,255676,727369,925081,236443
526,280384,753007,979044,272065,745530,967993,255733,727420,925156,236482
527,280440,753057,979118,272112,745572,968056,255790,727470,925230,236538
528,280496,753107,979192,272159,745614,968118,255846,727520,925304,236579
529,280551,753157,979266,272206,745656,968180,255903,727570,925378,236629
530,280607,753207,979340,272252,745698,968241,255960,727620,925452,236674
531,280662,753257,979414,272299,745739,968303,256016,727670,925525,236716
532,280717,753306,979487,272345,745781,968365,256072,727720,925599,236771
533,280772,753356,979560,272392,745823,968426,256129,727770,925672,236806
534,280827,753405,979634,272438,745864,968487,256185,727819,925745,236861
535,280882,753455,979707,272484,745906,968549,256241,727869,925818,236893
536,280937,753504,979780,272531,745947,968610,256297,727918,925891,236955
537,280991,753553,979852,272577,745988,968671,256353,727968,925964,236994
538,281046,753602,979925,272622,746030,968732,256408,728017,926037,237025
539,281100,753651,979998,272668,746071,968792,256464,728066,926109,237091
540,281154,753700,980070,272714,746112,968853,256520,728115,926182,237130
541,281209,753749,980142,272760,746153,968914,256575,728164,926254,237174
542,281263,753798,980214,272805,746194,968974,256630,728213,926326,237216
543,281317,753847,980286,272851,746234,969034,256686,728262,926398,237267
544,281371,753895,980358,272896,746275,969095,256741,728311,926470,237312
545,281425,753944,980430,272942,746316,969155,256796,728359,926542,237351
546,281478,753992,980501,272987,746356,969215,256850,728408,926613,237388
547,281532,754041,980573,273032,746397,969275,256905,728456,926685,237427
548,281585,754089,980644,273077,746437,969334,256960,728504,926756,237485
549,281639,754137,980715,273122,746478,969394,257015,728553,926827,237537
550,281692,754185,980787,273167,746518,969454,257069,728601,926898,237573
551,281745,754233,980857,273212,746558,969513,257123,728649,926969,237618
552,281798,754281,980928,273257,746598,969572,257178,728697,927040,237662
553,281851,754329,980999,273301,746638,969632,257232,728745,927111,237703
554,281904,754376,981070,273346,746678,969691,257286,728793,927181,237742
555,281957,754424,981140,273391,746718,969750,257340,728840,927252,237787
556,282010,754472,981210,273435,746758,969809,257394,728888,927322,237835
557,282062,754519,981280,273479,746798,969867,257447,728936,927392,237888
558,282115,754566,981350,273524,746838,969926,257501,728983,927462,237934
559,282167,754614,981420,273568,746877,969985,257555,729031,927532,237966
560,282220,754661,981490,273612,746917,970043,257608,729078,927602,238013
561,282272,754708,981560,273656,746956,970101,257662,729125,927672,238061
562,282324,754755,981629,273700,746996,970160,257715,729172,927741,238092
563,282376,754802,981699,273744,747035,970218,257768,729219,927811,238158
564,282428,754849,981768,273787,747074,970276,257821,729266,927880,238184
565,282480,754895,981837,273831,747114,970334,257874,729313,927949,238222
566,282532,754942,981906,273875,747153,970392,257927,729360,928018,238288
567,282583,754989,981975,273918,747192,970449,257980,729407,928087,238304
568,282635,755035,982044,273962,747231,970507,258032,729453,928156,238362
569,282687,755082,982113,274005,747270,970565,258085,729500,928224,238397
570,282738,755128,982181,274048,747309,970622,258138,729546,928293,238457
571,282789,755174,982250,274092,747348,970679,258190,729593,928361,238494
572,282840,755221,982318,274135,747386,970737,258242,729639,928430,238517
573,282892,755267,982386,274178,747425,970794,258295,729685,928498,238567
574,282943,755313,982454,274221,747463,970851,258347,729731,928566,238612
575,282993,755359,982522,274264,747502,970908,258399,729777,928634,238662
576,283044,755405,982590,274307,747540,970965,258451,729823,928702,238695
577,283095,755450,982658,274349,747579,971021,258503,729869,928770,238741
578,283146,755496,982725,274392,747617,971078,258554,729915,928837,238769
579,283196,755542,982793,274435,747655,971134,258606,729961,928905,238820
580,283247,755587,982860,274477,747694,971191,258658,730007,928972,238860
581,283297,755633,982928,274520,747732,971247,258709,730052,929039,238907
582,283348,755678,982995,274562,747770,971303,258760,730098,929106,238941
583,283398,755723,983062,274604,747808,971360,258812,730143,929174,238982
584,283448,755769,983129,274647,747846,971416,258863,730188,929240,239030
585,283498,755814,983195,274689,747884,971472,258914,730234,929307,239072
586,283548,755859,983262,274731,747921,971527,258965,730279,929374,239114
587,283598,755904,983329,274773,747959,971583,259016,730324,929440,239163
588,283648,755949,983395,274815,747997,971639,259067,730369,929507,239183
589,283697,755994,983461,274857,748034,971694,259118,730414,929573,239232
590,283747,756038,983528,274899,748072,971750,259168,730459,929639,239278
591,283796,756083,983594,274940,748109,971805,259219,730504,929706,239322
592,283846,756128,983660,274982,748147,971861,259269,730548,929772,239361
593,283895,756172,983726,275023,748184,971916,259320,730593,929837,239392
594,283944,756217,983791,275065,748221,971971,259370,730638,929903,239438
595,283994,756261,983857,275106,748258,972026,259420,730682,929969,239484
596,284043,756305,983923,275148,748296,972081,259471,730727,930034,239514
597,284092,756350,983988,275189,748333,972136,259521,730771,930100,239562
598,284141,756394,984053,275230,748370,972190,259571,730815,930165,239591
599,284189,756438,984119,275271,748407,972245,259620,730859,930230,239646
600,284238,756482,984184,275313,748444,972299,259670,730903,930296,239677
601,284287,756526,984249,275354,748480,972354,259720,730948,930361,239721
602,284336,756570,984314,275394,748517,972408,259770,730992,930425,239764
603,284384,756614,984378,275435,748554,972462,259819,731035,930490,239811
604,284432,756657,984443,275476,748591,972517,259869,731079,930555,239840
605,284481,756701,984508,275517,748627,972571,259918,731123,930620,239893
606,284529,756745,984572,275558,748664,972625,259967,731167,930684,239932
607,284577,756788,984637,275598,748700,972679,260017,731210,930748,239967
608,284625,756831,984701,275639,748737,972732,260066,731254,930813,240011
609,284673,756875,984765,275679,748773,972786,260115,731297,930877,240037
610,284721,756918,984829,275720,748809,972840,260164,731341,930941,240083
611,284769,756961,984893,275760,748845,972893,260213,731384,931005,240122
612,284817,757005,984957,275800,748882,972947,260261,731427,931069,240164
613,284865,757048,985021,275840,748918,973000,260310,731471,931132,240208
614,284912,757091,985084,275880,748954,973053,260359,731514,931196,240245
615,284960,757134,985148,275920,748990,973107,260407,731557,931259,240286
616,285007,757176,985211,275960,749026,973160,260456,731600,931323,240327
617,285055,757219,985274,276000,749061,973213,260504,731643,931386,240383
618,285102,757262,985338,276040,749097,973266,260552,731685,931449,240400
619,285149,757305,985401,276080,749133,973319,260601,731728,931512,240450
620,285196,757347,985464,276120,749169,973371,260649,731771,931575,240473
621,285244,757390,985527,276159,749204,973424,260697,731813,931638,240518
622,285291,757432,985589,276199,749240,973477,260745,731856,931701,240560
623,285337,757475,985652,276238,749275,973529,260793,731899,931764,240590
624,285384,757517,985715,276278,749311,973581,260841,731941,931826,240642
625,285431,757559,985777,276317,749346,973634,260888,731983,931889,240682
626,285478,757601,985840,276357,749382,973686,260936,732026,931951,240708
627,285524,757643,985902,276396,749417,973738,260984,732068,932014,240746
628,285571,757685,985964,276435,749452,973790,261031,732110,932076,240783
629,285617,757727,986026,276474,749487,973842,261079,732152,932138,240832
630,285664,757769,986088,276513,749522,973894,261126,732194,932200,240863
631,285710,757811,986150,276552,749558,973946,261173,732236,932262,240898
632,285756,757853,986212,276591,749593,973998,261221,732278,932324,240943
633,285802,757895,986274,276630,749627,974049,261268,732320,932385,240982
634,285849,757936,986335,276669,749662,974101,261315,732361,932447,241021
635,285895,757978,986397,276708,749697,974153,261362,732403,932508,241059
636,285941,758019,986458,276746,749732,974204,261409,732445,932570,241081
637,285986,758061,986519,276785,749767,974255,261456,732486,932631,241130
638,286032,758102,986581,276824,749801,974307,261502,732528,932692,241188
639,286078,758144,986642,276862,749836,974358,261549,732569,932754,241212
640,286124,758185,986703,276901,749871,974409,261596,732610,932815,241244
641,286169,758226,986764,276939,749905,974460,261642,732652,932876,241290
642,286215,758267,986825,276977,749940,974511,261689,732693,932936,241333
643,286260,758308,986885,277016,749974,974562,261735,732734,932997,241358
644,286305,758349,986946,277054,750008,974612,261781,732775,933058,241405
645,286351,758390,987007,277092,750043,974663,261827,732816,933118,241434
646,286396,758431,987067,277130,750077,974714,261874,732857,933179,241473
647,286441,758472,987127,277168,750111,974764,261920,732898,933239,241507
648,286486,758512,987188,277206,750145,974815,261966,732939,933299,241551
649,286531,758553,987248,277244,750179,974865,262012,732980,933360,241586
650,286576,758594,987308,277282,750213,974915,262058,733020,933420,241620
651,286621,758634,987368,277320,750247,974966,262103,733061,933480,241662
652,286666,758675,987428,277357,750281,975016,262149,733102,933540,241705
653,286710,758715,987488,277395,750315,975066,262195,733142,933599,241734
654,286755,758756,987547,277433,750349,975116,262240,733183,933659,241771
655,286800,758796,987607,277470,750383,975166,262286,733223,933719,241817
656,286844,758836,987666,277508,750416,975216,262331,733263,933778,241849
657,286889,758876,987726,277545,750450,975265,262377,733304,933838,241874
658,286933,758916,987785,277582,750484,975315,262422,733344,933897,241910
659,286977,758956,987844,277620,750517,975365,262467,733384,933956,241953
660,287021,758996,987904,277657,750551,975414,262512,733424,934015,242001
661,287066,759036,987963,277694,750584,975464,262557,733464,934074,242015
662,287110,759076,988022,277731,750617,975513,262602,733504,934133,242068
663,287154,759116,988081,277768,750651,975562,262647,733544,934192,242106
664,287198,759156,988139,277805,750684,975612,262692,733584,934251,242136
665,287242,759196,988198,277842,750717,975661,262737,733624,934310,242171
666,287285,759235,988257,277879,750751,975710,262782,733663,934369,242206
667,287329,759275,988315,277916,750784,975759,262826,733703,934427,242255
668,287373,759314,988374,277953,750817,975808,262871,733743,934486,242278
669,287417,759354,988432,277990,750850,975857,262916,733782,934544,242315
670,287460,759393,988490,278026,750883,975905,262960,733822,934602,242346
671,287504,759432,988549,278063,750916,975954,263004,733861,934660,242397
672,287547,759472,988607,278100,750949,976003,263049,733900,934718,242419
673,287590,759511,988665,278136,750982,976051,263093,733940,934777,242457
674,287634,759550,988723,278172,751014,976100,263137,733979,934834,242507
675,287677,759589,988781,278209,751047,976148,263181,734018,934892,242546
676,287720,759628,988838,278245,751080,976197,263225,734057,934950,242577
677,287763,759667,988896,278282,751112,976245,263269,734096,935008,242604
678,287806,759706,988954,278318,751145,976293,263313,734135,935065,242643
679,287849,759745,989011,278354,751178,976341,263357,734174,935123,242679
680,287892,759784,989069,278390,751210,976389,263401,734213,935180,242712
681,287935,759823,989126,278426,751243,976437,263445,734252,935238,242750
682,287978,759861,989183,278462,751275,976485,263488,734291,935295,242786
683,288020,759900,989240,278498,751307,976533,263532,734330,935352,242818
684,288063,759938,989297,278534,751340,976581,263575,734368,935409,242861
685,288106,759977,989354,278570,751372,976628,263619,734407,935466,242889
686,288148,760015,989411,278606,751404,976676,263662,734446,935523,242930
687,288191,760054,989468,278641,751436,976724,263706,734484,935580,242982
688,288233,760092,989525,278677,751469,976771,263749,734522,935637,242996
689,288275,760130,989582,278713,751501,976819,263792,734561,935693,243033
690,288318,760169,989638,278748,751533,976866,263835,734599,935750,243065
691,288360,760207,989695,278784,751565,976913,263878,734637,935806,243101
692,288402,760245,989751,278819,751597,976960,263921,734676,935863,243135
693,288444,760283,989807,278855,751628,977008,263964,734714,935919,243172
694,288486,760321,989864,278890,751660,977055,264007,734752,935975,243209
695,288528,760359,989920,278926,751692,977102,264050,734790,936032,243249
696,288570,760397,989976,278961,751724,977149,264093,734828,936088,243279
697,288612,760435,990032,278996,751756,977196,264135,734866,936144,243312
698,288653,760473,990088,279031,751787,977242,264178,734904,936200,243346
699,288695,760510,990144,279066,751819,977289,264221,734942,936255,243369
700,288737,760548,990199,279101,751850,977336,264263,734979,936311,243404
701,288778,760586,990255,279136,751882,977382,264306,735017,936367,243458
702,288820,760623,990311,279171,751913,977429,264348,735055,936422,243486
703,288861,760661,990366,279206,751945,977475,264390,735092,936478,243529
704,288903,760698,990422,279241,751976,977522,264433,735130,936533,243553
705,288944,760736,990477,279276,752008,977568,264475,735168,936589,243594
706,288985,760773,990532,279311,752039,977614,264517,735205,936644,243613
707,289027,760810,990588,279346,752070,977661,264559,735242,936699,243646
708,289068,760848,990643,279380,752101,977707,264601,735280,936755,243690
709,289109,760885,990698,279415,752132,977753,264643,735317,936810,243715
710,289150,760922,990753,279449,752164,977799,264685,735354,936865,243753
711,289191,760959,990808,279484,752195,977845,264727,735392,936919,243784
712,289232,760996,990863,279518,752226,977891,264768,735429,936974,243831
713,289273,761033,990917,279553,752257,977937,264810,735466,937029,243858
714,289314,761070,990972,279587,752288,977982,264852,735503,937084,243890
715,289354,761107,991027,279621,752319,978028,264893,735540,937138,243915
716,289395,761144,991081,279656,752349,978074,264935,735577,937193,243958
717,289436,761181,991136,279690,752380,978119,264976,735614,937247,243988
718,289476,761217,991190,279724,752411,978165,265018,735650,937302,244027
719,289517,761254,991244,279758,752442,978210,265059,735687,937356,244053
720,289557,761291,991298,279792,752472,978255,265100,735724,937410,244085
721,289598,761327,991353,279826,752503,978301,265142,735761,937464,244130
722,289638,761364,991407,279860,752534,978346,265183,735797,937518,244161
723,289678,761400,991461,279894,752564,978391,265224,735834,937572,244192
724,289719,761437,991515,279928,752595,978436,265265,735870,937626,244219
725,289759,761473,991568,279962,752625,978481,265306,735907,937680,244263
726,289799,761509,991622,279996,752656,978526,265347,735943,937734,244293
727,289839,761546,991676,280030,752686,978571,265388,735980,937788,244326
728,289879,761582,991729,280063,752716,978616,265429,736016,937841,244357
729,289919,761618,991783,280097,752747,978661,265469,736052,937895,244399
730,289959,761654,991836,280130,752777,978706,265510,736088,937948,244430
731,289999,761690,991890,280164,752807,978750,265551,736125,938002,244466
732,290038,761726,991943,280197,752837,978795,265591,736161,938055,244486
733,290078,761762,991996,280231,752867,978840,265632,736197,938108,244529
734,290118,761798,992050,280264,752897,978884,265672,736233,938161,244556
735,290157,761834,992103,280298,752928,978928,265713,736269,938214,244591
736,290197,761870,992156,280331,752958,978973,265753,736305,938267,244610
737,290237,761906,992209,280364,752988,979017,265793,736341,938320,244652
738,290276,761942,992262,280398,753017,979061,265834,736376,938373,244691
739,290315,761977,992314,280431,753047,979106,265874,736412,938426,244726
740,290355,762013,992367,280464,753077,979150,265914,736448,938479,244749
741,290394,762049,992420,280497,753107,979194,265954,736484,938532,244798
742,290433,762084,992472,280530,753137,979238,265994,736519,938584,244818
743,290472,762120,992525,280563,753166,979282,266034,736555,938637,244856
744,290512,762155,992577,280596,753196,979326,266074,736590,938689,244887
745,290551,762190,992630,280629,753226,979370,266114,736626,938742,244911
746,290590,762226,992682,280662,753255,979413,266154,736661,938794,244972
747,290629,762261,992734,280694,753285,979457,266194,736697,938846,244981
748,290668,762296,992787,280727,753314,979501,266233,736732,938898,245009
749,290706,762332,992839,280760,753344,979544,266273,736767,938950,245050
750,290745,762367,992891,280793,753373,979588,266313,736802,939002,245083
751,290784,762402,992943,280825,753403,979631,266352,736838,939054,245105
752,290823,762437,992995,280858,753432,979675,266392,736873,939106,245132
753,290861,762472,993046,280890,753462,979718,266431,736908,939158,245176
754,290900,762507,993098,280923,753491,979761,266470,736943,939210,245206
755,290939,762542,993150,280955,753520,979805,266510,736978,939262,245245
756,290977,762577,993202,280988,753549,979848,266549,737013,939313,245265
757,291016,762612,993253,281020,753578,979891,266588,737048,939365,245305
758,291054,762646,993305,281052,753608,979934,266627,737083,939416,245338
759,291092,762681,993356,281085,753637,979977,266666,737118,939468,245380
760,291131,762716,993407,281117,753666,980020,266706,737152,939519,245400
761,291169,762750,993459,281149,753695,980063,266745,737187,939570,245417
762,291207,762785,993510,281181,753724,980106,266784,737222,939622,245453
763,291245,762820,993561,281213,753753,980149,266822,737256,939673,245502
764,291283,762854,993612,281246,753782,980191,266861,737291,939724,245527
765,291321,762889,993663,281278,753810,980234,266900,737326,939775,245557
766,291359,762923,993714,281310,753839,980277,266939,737360,939826,245591
767,291397,762957,993765,281341,753868,980319,266978,737395,939877,245618
768,291435,762992,993816,281373,753897,980362,267016,737429,939927,245650
769,291473,763026,993867,281405,753925,980404,267055,737463,939978,245679
770,291511,763060,993917,281437,753954,980447,267093,737498,940029,245713
771,291548,763094,993968,281469,753983,980489,267132,737532,940080,245742
772,291586,763129,994018,281501,754011,980531,267170,737566,940130,245785
773,291624,763163,994069,281532,754040,980573,267209,737600,940181,245822
774,291661,763197,994119,281564,754068,980616,267247,737634,940231,245844
775,291699,763231,994170,281595,754097,980658,267285,737669,940281,245878
776,291736,763265,994220,281627,754125,980700,267323,737703,940332,245895
777,291774,763299,994270,281659,754154,980742,267362,737737,940382,245930
778,291811,763333,994320,281690,754182,980784,267400,737771,940432,245958
779,291848,763366,994370,281721,754210,980826,267438,737805,940482,246007
780,291886,763400,994420,281753,754239,980868,267476,737838,940532,246019
781,291923,763434,994470,281784,754267,980909,267514,737872,940582,246047
782,291960,763468,994520,281815,754295,980951,267552,737906,940632,246081
783,291997,763501,994570,281847,754323,980993,267590,737940,940682,246121
784,292034,763535,994620,281878,754352,981034,267628,737974,940732,246146
785,292072,763569,994670,281909,754380,981076,267665,738007,940781,246178
786,292108,763602,994719,281940,754408,981118,267703,738041,940831,246205
787,292145,763636,994769,281971,754436,981159,267741,738074,940881,246233
788,292182,763669,994818,282003,754464,981200,267778,738108,940930,246270
789,292219,763702,994868,282034,754492,981242,267816,738141,940980,246301
790,292256,763736,994917,282065,754520,981283,267854,738175,941029,246328
791,292293,763769,994967,282095,754548,981324,267891,738208,941078,246384
792,292329,763802,995016,282126,754576,981366,267928,738242,941128,246392
793,292366,763836,995065,282157,754603,981407,267966,738275,941177,246418
794,292403,763869,995114,282188,754631,981448,268003,738308,941226,246453
795,292439,763902,995163,282219,754659,981489,268041,738342,941275,246481
796,292476,763935,995212,282250,754687,981530,268078,738375,941324,246515
797,292512,763968,995261,282280,754714,981571,268115,738408,941373,246535
798,292549,764001,995310,282311,754742,981612,268152,738441,941422,246573
799,292585,764034,995359,282342,754770,981653,268189,738474,941471,246608
800,292621,764067,995408,282372,754797,981693,268226,738507,941519,246654
801,292658,764100,995456,282403,754825,981734,268263,738540,941568,246669
802,292694,764133,995505,282433,754852,981775,268300,738573,941617,246691
803,292730,764166,995554,282464,754880,981816,268337,738606,941665,246710
804,292766,764199,995602,282494,754907,981856,268374,738639,941714,246769
805,292802,764231,995651,282525,754935,981897,268411,738672,941762,246790
806,292839,764264,995699,282555,754962,981937,268448,738704,941811,246804
807,292875,764297,995747,282585,754989,981978,268484,738737,941859,246842
808,292911,764329,995796,282616,755017,982018,268521,738770,941907,246877
809,292946,764362,995844,282646,755044,982058,268558,738802,941956,246902
810,292982,764395,995892,282676,755071,982099,268594,738835,942004,246924
811,293018,764427,995940,282706,755098,982139,268631,738868,942052,246970
812,293054,764459,995988,282736,755126,982179,268667,738900,942100,246991
813,293090,764492,996036,282766,755153,982219,268704,738933,942148,247018
814,293125,764524,996084,282796,755180,982259,268740,738965,942196,247049
815,293161,764557,996132,282826,755207,982299,268777,738998,942244,247076
816,293197,764589,996180,282856,755234,982339,268813,739030,942292,247102
817,293232,764621,996228,282886,755261,982379,268849,739062,942339,247137
818,293268,764653,996275,282916,755288,982419,268885,739095,942387,247165
819,293303,764686,996323,282946,755315,982459,268922,739127,942435,247192
820,293339,764718,996371,282976,755342,982499,268958,739159,942482,247223
821,293374,764750,996418,283006,755369,982539,268994,739191,942530,247255
822,293409,764782,996466,283035,755395,982578,269030,739223,942577,247285
823,293445,764814,996513,283065,755422,982618,269066,739256,942625,247313
824,293480,764846,996560,283095,755449,982657,269102,739288,942672,247344
825,293515,764878,996608,283124,755476,982697,269138,739320,942719,247386
826,293550,764910,996655,283154,755503,982737,269174,739352,942767,247392
827,293585,764942,996702,283184,755529,982776,269209,739384,942814,247429
828,293621,764973,996749,283213,755556,982815,269245,739415,942861,247463
829,293656,765005,996796,283243,755582,982855,269281,739447,942908,247482
830,293691,765037,996843,283272,755609,982894,269317,739479,942955,247524
831,293726,765069,996890,283302,755636,982933,269352,739511,943002,247547
832,293760,765100,996937,283331,755662,982973,269388,739543,943049,247576
833,293795,765132,996984,283360,755689,983012,269423,739574,943096,247607
834,293830,765164,997031,283390,755715,983051,269459,739606,943142,247627
835,293865,765195,997077,283419,755741,983090,269494,739638,943189,247662
836,293900,765227,997124,283448,755768,983129,269530,739669,943236,247695
837,293934,765258,997171,283477,755794,983168,269565,739701,943282,247728
838,293969,765290,997217,283507,755821,983207,269600,739732,943329,247749
839,294004,765321,997264,283536,755847,983246,269636,739764,943375,247781
840,294038,765352,997310,283565,755873,983285,269671,739795,943422,247795
841,294073,765384,997357,283594,755899,983323,269706,739827,943468,247833
842,294107,765415,997403,283623,755925,983362,269741,739858,943515,247867
843,294142,765446,997449,283652,755952,983401,269776,739889,943561,247896
844,294176,765478,997495,283681,755978,983440,269812,739921,943607,247923
845,294210,765509,997542,283710,756004,983478,269847,739952,943653,247952
846,294245,765540,997588,283739,756030,983517,269882,739983,943699,247978
847,294279,765571,997634,283767,756056,983555,269917,740014,943745,248007
848,294313,765602,997680,283796,756082,983594,269951,740046,943791,248036
849,294347,765633,997726,283825,756108,983632,269986,740077,943837,248056
850,294382,765664,997772,283854,756134,983671,270021,740108,943883,248092
851,294416,765695,997817,283883,756160,983709,270056,740139,943929,248122
852,294450,765726,997863,283911,756186,983747,270091,740170,943975,248147
853,294484,765757,997909,283940,756212,983785,270125,740201,944021,248177
854,294518,765788,997955,283968,756237,983824,270160,740232,944066,248206
855,294552,765819,998000,283997,756263,983862,270195,740263,944112,248238
856,294586,765849,998046,284026,756289,983900,270229,740293,944158,248254
857,294620,765880,998091,284054,756315,983938,270264,740324,944203,248290
858,294653,765911,998137,284083,756340,983976,270298,740355,944249,248312
859,294687,765941,998182,284111,756366,984014,270333,740386,944294,248343
860,294721,765972,998228,284139,756392,984052,270367,740416,944339,248371
861,294755,766003,998273,284168,756417,984090,270401,740447,944385,248397
862,294788,766033,998318,284196,756443,984128,270436,740478,944430,248428
863,294822,766064,998363,284224,756469,984165,270470,740508,944475,248464
864,294856,766094,998409,284253,756494,984203,270504,740539,944520,248489
865,294889,766125,998454,284281,756520,984241,270539,740570,944565,248503
866,294923,766155,998499,284309,756545,984279,270573,740600,944610,248540
867,294956,766186,998544,284337,756570,984316,270607,740630,944655,248569
868,294990,766216,998589,284365,756596,984354,270641,740661,944700,248596
869,295023,766246,998634,284394,756621,984391,270675,740691,944745,248632
870,295056,766277,998678,284422,756647,984429,270709,740722,944790,248645
871,295090,766307,998723,284450,756672,984466,270743,740752,944835,248679
872,295123,766337,998768,284478,756697,984504,270777,740782,944880,248705
873,295156,766367,998813,284506,756722,984541,270811,740813,944924,248729
874,295189,766397,998857,284534,756748,984578,270845,740843,944969,248759
875,295223,766427,998902,284562,756773,984616,270878,740873,945013,248796
876,295256,766458,998946,284589,756798,984653,270912,740903,945058,248814
877,295289,766488,998991,284617,756823,984690,270946,740933,945102,248836
878,295322,766518,999035,284645,756848,984727,270980,740963,945147,248862
879,295355,766548,999080,284673,756873,984764,271013,740993,945191,248904
880,295388,766578,999124,284701,756898,984801,271047,741023,945236,248927
881,295421,766607,999168,284728,756923,984838,271080,741053,945280,248957
882,295454,766637,999212,284756,756948,984875,271114,741083,945324,249001
883,295486,766667,999257,284784,756973,984912,271147,741113,945368,249020
884,295519,766697,999301,284811,756998,984949,271181,741143,945412,249041
885,295552,766727,999345,284839,757023,984986,271214,741173,945456,249059
886,295585,766756,999389,284866,757048,985023,271248,741203,945500,249091
887,295617,766786,999433,284894,757073,985060,271281,741232,945544,249116
888,295650,766816,999477,284921,757098,985096,271314,741262,945588,249133
889,295683,766845,999521,284949,757123,985133,271348,741292,945632,249183
890,295715,766875,999564,284976,757147,985170,271381,741322,945676,249201
891,295748,766905,999608,285004,757172,985206,271414,741351,945720,249220
892,295780,766934,999652,285031,757197,985243,271447,741381,945764,249250
893,295813,766964,999696,285058,757222,985279,271480,741410,945807,249274
894,295845,766993,999739,285086,757246,985316,271513,741440,945851,249307
895,295878,767023,999783,285113,757271,985352,271546,741469,945894,249339
896,295910,767052,999826,285140,757295,985389,271579,741499,945938,249360
897,295942,767081,999870,285167,757320,985425,271612,741528,945981,249388
898,295975,767111,999913,285195,757345,985461,271645,741558,946025,249412
899,296007,767140,999957,285222,757369,985498,271678,741587,946068,249429
900,296039,767169,1000000,285249,757394,985534,271711,741616,946112,249465
901,296071,767198,1000043,285276,757418,985570,271744,741646,946155,249496
902,296104,767228,1000086,285303,757443,985606,271776,741675,946198,249522
903,296136,767257,1000130,285330,757467,985642,271809,741704,946241,249549
904,296168,767286,1000173,285357,757491,985678,271842,741733,946284,249568
905,296200,767315,1000216,285384,757516,985714,271875,741763,946328,249611
906,296232,767344,1000259,285411,757540,985750,271907,741792,946371,249622
907,296264,767373,1000302,285438,757564,985786,271940,741821,946414,249643
908,296296,767402,1000345,285465,757589,985822,271972,741850,946457,249675
909,296328,767431,1000388,285492,757613,985858,272005,741879,946499,249699
910,296359,767460,1000431,285518,757637,985894,272037,741908,946542,249736
911,296391,767489,1000474,285545,757661,985930,272070,741937,946585,249750
912,296423,767518,1000516,285572,757685,985966,272102,741966,946628,249786
913,296455,767547,1000559,285599,757710,986001,272134,741995,946671,249810
914,296487,767576,1000602,285625,757734,986037,272167,742024,946713,249827
915,296518,767604,1000644,285652,757758,986073,272199,742053,946756,249851
916,296550,767633,1000687,285679,757782,986108,272231,742081,946799,249884
917,296581,767662,1000729,285705,757806,986144,272264,742110,946841,249917
918,296613,767691,1000772,285732,757830,986179,272296,742139,946884,249938
919,296645,767719,1000814,285758,757854,986215,272328,742168,946926,249965
920,296676,767748,1000857,285785,757878,986250,272360,742196,946968,249992
921,296708,767776,1000899,285811,757902,986286,272392,742225,947011,250004
922,296739,767805,1000941,285838,757926,986321,272424,742254,947053,250042
923,296770,767834,1000984,285864,757950,986356,272456,742282,947095,250073
924,296802,767862,1001026,285891,757973,986392,272488,742311,947137,250098
925,296833,767891,1001068,285917,757997,986427,272520,742339,947180,250117
926,296864,767919,1001110,285943,758021,986462,272552,742368,947222,250147
927,296896,767947,1001152,285970,758045,986497,272584,742396,947264,250174
928,296927,767976,1001194,285996,758069,986532,272616,742425,947306,250201
929,296958,768004,1001236,286022,758092,986567,272647,742453,947348,250234
930,296989,768032,1001278,286048,758116,986602,272679,742482,947390,250257
931,297020,768061,1001320,286075,758140,986637,272711,742510,947432,250276
932,297051,768089,1001362,286101,758163,986672,272743,742538,947473,250297
933,297083,768117,1001404,286127,758187,986707,272774,742567,947515,250332
934,297114,768145,1001445,286153,758211,986742,272806,742595,947557,250355
935,297145,768174,1001487,286179,758234,986777,272837,742623,947599,250378
936,297175,768202,1001529,286205,758258,986812,272869,742651,947640,250406
937,297206,768230,1001570,286231,758281,986847,272901,742680,947682,250430
938,297237,768258,1001612,286257,758305,986882,272932,742708,947724,250436
939,297268,768286,1001654,286283,758328,986916,272963,742736,947765,250480
940,297299,768314,1001695,286309,758352,986951,272995,742764,947807,250510
941,297330,768342,1001736,286335,758375,986986,273026,742792,947848,250533
942,297361,768370,1001778,286361,758398,987020,273058,742820,947889,250558
943,297391,768398,1001819,286387,758422,987055,273089,742848,947931,250595
944,297422,768426,1001861,286413,758445,987089,273120,742876,947972,250605
945,297453,768454,1001902,286438,758468,987124,273151,742904,948013,250626
946,297483,768481,1001943,286464,758492,987158,273183,742932,948055,250657
947,297514,768509,1001984,286490,758515,987193,273214,742960,948096,250682
948,297544,768537,1002025,286516,758538,987227,273245,742987,948137,250718
949,297575,768565,1002066,286541,758561,987261,273276,743015,948178,250732
950,297605,768593,1002107,286567,758585,987296,273307,743043,948219,250784
951,297636,768620,1002148,286593,758608,987330,273338,743071,948260,250781
952,297666,768648,1002189,286618,758631,987364,273369,743099,948301,250818
953,297697,768675,1002230,286644,758654,987399,273400,743126,948342,250835
954,297727,768703,1002271,286669,758677,987433,273431,743154,948383,250866
955,297757,768731,1002312,286695,758700,987467,273462,743182,948424,250887
956,297788,768758,1002353,286720,758723,987501,273493,743209,948464,250917
957,297818,768786,1002394,286746,758746,987535,273524,743237,948505,250933
958,297848,768813,1002434,286771,758769,987569,273554,743264,948546,250962
959,297878,768841,1002475,286797,758792,987603,273585,743292,948587,250980
960,297909,768868,1002516,286822,758815,987637,273616,743319,948627,251025
961,297939,768896,1002556,286847,758838,987671,273647,743347,948668,251038
962,297969,768923,1002597,286873,758861,987705,273677,743374,948708,251056
963,297999,768950,1002637,286898,758884,987739,273708,743402,948749,251087
964,298029,768978,1002678,286923,758907,987772,273739,743429,948789,251116
965,298059,769005,1002718,286949,758930,987806,273769,743456,948830,251142
966,298089,769032,1002758,286974,758952,987840,273800,743484,948870,251157
967,298119,769059,1002799,286999,758975,987874,273830,743511,948910,251188
968,298149,769087,1002839,287024,758998,987907,273861,743538,948951,251212
969,298179,769114,1002879,287049,759021,987941,273891,743565,948991,251242
970,298208,769141,1002919,287074,759043,987975,273922,743593,949031,251259
971,298238,769168,1002960,287100,759066,988008,273952,743620,949071,251290
972,298268,769195,1003000,287125,759089,988042,273982,743647,949111,251317
973,298298,769222,1003040,287150,759111,988075,274013,743674,949151,251329
974,298328,769249,1003080,287175,759134,988109,274043,743701,949191,251359
975,298357,769276,1003120,287200,759157,988142,274073,743728,949231,251381
976,298387,769303,1003160,287225,759179,988175,274104,743755,949271,251409
977,298417,769330,1003200,287250,759202,988209,274134,743782,949311,251433
978,298446,769357,1003240,287274,759224,988242,274164,743809,949351,251456
979,298476,769384,1003279,287299,759247,988275,274194,743836,949391,251497
980,298505,769411,1003319,287324,759269,988309,274224,743863,949431,251505
981,298535,769438,1003359,287349,759292,988342,274254,743890,949471,251535
982,298564,769464,1003399,287374,759314,988375,274284,743917,949510,251558
983,298594,769491,1003438,287399,759337,988408,274314,743944,949550,251585
984,298623,769518,1003478,287423,759359,988441,274344,743971,949590,251604
985,298653,769545,1003518,287448,759381,988474,274374,743997,949629,251641
986,298682,769571,1003557,287473,759404,988508,274404,744024,949669,251642
987,298711,769598,1003597,287498,759426,988541,274434,744051,949708,251685
988,298740,769625,1003636,287522,759448,988574,274464,744078,949748,251711
989,298770,769651,1003675,287547,759471,988607,274493,744104,949787,251730
990,298799,769678,1003715,287571,759493,988639,274523,744131,949826,251757
991,298828,769705,1003754,287596,759515,988672,274553,744158,949866,251776
992,298857,769731,1003794,287621,759537,988705,274583,744184,949905,251794
993,298887,769758,1003833,287645,759559,988738,274612,744211,949944,251815
994,298916,769784,1003872,287670,759582,988771,274642,744237,949984,251845
995,298945,769811,1003911,287694,759604,988804,274672,744264,950023,251873
996,298974,769837,1003950,287718,759626,988836,274701,744290,950062,251896
997,299003,769863,1003989,287743,759648,988869,274731,744317,950101,251924
998,299032,769890,1004029,287767,759670,988902,274760,744343,950140,251938
999,299061,769916,1004068,287792,759692,988934,274790,744370,950179,251966
1000,299090,769942,1004107,287816,759714,988967,274820,744396,950218,251990
1001,299119,769969,1004145,287840,759736,988999,274849,744423,950257,251998
1002,299147,769995,1004184,287865,759758,989032,274878,744449,950296,252037
1003,299176,770021,1004223,287889,759780,989064,274908,744475,950335,252058
1004,299205,770047,1004262,287913,759802,989097,274937,744501,950374,252086
1005,299234,770074,1004301,287937,759824,989129,274966,744528,950413,252117
1006,299263,770100,1004340,287962,759846,989162,274996,744554,950451,252124
1007,299291,770126,1004378,287986,759868,989194,275025,744580,950490,252162
1008,299320,770152,1004417,288010,759889,989226,275054,744606,950529,252180
1009,299349,770178,1004456,288034,759911,989259,275083,744632,950567,252206
1010,299377,770204,1004494,288058,759933,989291,275113,744659,950606,252234
1011,299406,770230,1004533,288082,759955,989323,275142,744685,950645,252255
1012,299435,770256,1004571,288106,759977,989355,275171,744711,950683,252266
1013,299463,770282,1004610,288130,759998,989388,275200,744737,950722,252301
1014,299492,770308,1004648,288154,760020,989420,275229,744763,950760,252335
1015,299520,770334,1004687,288178,760042,989452,275258,744789,950798,252358
1016,299549,770360,1004725,288202,760063,989484,275287,744815,950837,252368
1017,299577,770386,1004763,288226,760085,989516,275316,744841,950875,252387
1018,299606,770412,1004802,288250,760107,989548,275345,744867,950913,252429
1019,299634,770438,1004840,288274,760128,989580,275374,744893,950952,252452
1020,299662,770463,1004878,288298,760150,989612,275403,744918,950990,252465
1021,299691,770489,1004916,288322,760172,989644,275432,744944,951028,252484
1022,299719,770515,1004955,288346,760193,989676,275461,744970,951066,252516
1023,299747,770541,1004993,288369,760215,989707,275489,744996,951104,252538
1024,299776,770566,1005031,288393,760236,989739,275518,745022,951142,252562
1025,299804,770592,1005069,288417,760258,989771,275547,745047,951180,252606
1026,299832,770618,1005107,288441,760279,989803,275576,745073,951218,252609
1027,299860,770643,1005145,288464,760300,989835,275604,745099,951256,252636
1028,299888,770669,1005183,288488,760322,989866,275633,745124,951294,252660
1029,299916,770695,1005221,288512,760343,989898,275662,745150,951332,252685
1030,299944,770720,1005258,288535,760365,989930,275690,745176,951370,252700
1031,299972,770746,1005296,288559,760386,989961,275719,745201,951408,252708
1032,300000,770771,1005334,288582,760407,989993,275747,745227,951446,252750
1033,300028,770797,1005372,288606,760429,990024,275776,745252,951483,252771
1034,300056,770822,1005409,288630,760450,990056,275804,745278,951521,252792
1035,300084,770848,1005447,288653,760471,990087,275833,745303,951559,252825
1036,300112,770873,1005485,288677,760493,990119,275861,745329,951596,252839
1037,300140,770898,1005522,288700,760514,990150,275890,745354,951634,252861
1038,300168,770924,1005560,288723,760535,990182,275918,745380,951672,252875
1039,300196,770949,1005597,288747,760556,990213,275946,745405,951709,252907
1040,300224,770974,1005635,288770,760577,990244,275975,745431,951747,252930
1041,300251,771000,1005672,288794,760598,990276,276003,745456,951784,252957
1042,300279,771025,1005710,288817,760620,990307,276031,745481,951821,252985
1043,300307,771050,1005747,288840,760641,990338,276059,745506,951859,253009
1044,300335,771075,1005785,288864,760662,990369,276088,745532,951896,253023
1045,300362,771101,1005822,288887,760683,990400,276116,745557,951933,253050
1046,300390,771126,1005859,288910,760704,990432,276144,745582,951971,253074
1047,300418,771151,1005896,288933,760725,990463,276172,745607,952008,253091
1048,300445,771176,1005934,288957,760746,990494,276200,745633,952045,253113
1049,300473,771201,1005971,288980,760767,990525,276228,745658,952082,253135
1050,300500,771226,1006008,289003,760788,990556,276256,745683,952119,253160
1051,300528,771251,1006045,289026,760809,990587,276284,745708,952157,253183
1052,300555,771276,1006082,289049,760830,990618,276312,745733,952194,253205
1053,300583,771301,1006119,289072,760851,990649,276340,745758,952231,253233
1054,300610,771326,1006156,289095,760872,990680,276368,745783,952268,253243
1055,300638,771351,1006193,289118,760892,990711,276396,745808,952305,253280
1056,300665,771376,1006230,289141,760913,990741,276424,745833,952341,253296
1057,300692,771401,1006267,289164,760934,990772,276452,745858,952378,253318
1058,300720,771426,1006304,289187,760955,990803,276480,745883,952415,253343
1059,300747,771451,1006340,289210,760976,990834,276508,745908,952452,253355
1060,300774,771476,1006377,289233,760997,990865,276535,745933,952489,253393
1061,300801,771500,1006414,289256,761017,990895,276563,745958,952526,253406
1062,300829,771525,1006451,289279,761038,990926,276591,745983,952562,253440
1063,300856,771550,1006487,289302,761059,990957,276618,746007,952599,253452
1064,300883,771575,1006524,289325,761079,990987,276646,746032,952636,253472
1065,300910,771599,1006561,289348,761100,991018,276674,746057,952672,253498
1066,300937,771624,1006597,289371,761121,991048,276701,746082,952709,253513
1067,300964,771649,1006634,289393,761141,991079,276729,746106,952745,253541
1068,300991,771673,1006670,289416,761162,991109,276757,746131,952782,253568
1069,301018,771698,1006707,289439,761183,991140,276784,746156,952818,253589
1070,301045,771723,1006743,289462,761203,991170,276812,746180,952855,253612
1071,301072,771747,1006779,289484,761224,991201,276839,746205,952891,253632
1072,301099,771772,1006816,289507,761244,991231,276867,746230,952927,253659
1073,301126,771796,1006852,289530,761265,991261,276894,746254,952964,253680
1074,301153,771821,1006888,289552,761285,991292,276921,746279,953000,253705
1075,301180,771845,1006925,289575,761306,991322,276949,746303,953036,253722
1076,301207,771870,1006961,289598,761326,991352,276976,746328,953073,253744
1077,301234,771894,1006997,289620,761347,991383,277004,746352,953109,253759
1078,301261,771918,1007033,289643,761367,991413,277031,746377,953145,253791
1079,301287,771943,1007069,289665,761387,991443,277058,746401,953181,253814
1080,301314,771967,1007106,289688,761408,991473,277085,746426,953217,253839
1081,301341,771992,1007142,289710,761428,991503,277112,746450,953253,253853
1082,301368,772016,1007178,289733,761449,991533,277140,746474,953289,253874
1083,301394,772040,1007214,289755,761469,991564,277167,746499,953325,253898
1084,301421,772064,1007250,289778,761489,991594,277194,746523,953361,253911
1085,301447,772089,1007285,289800,761509,991624,277221,746547,953397,253941
1086,301474,772113,1007321,289822,761530,991654,277248,746572,953433,253978
1087,301501,772137,1007357,289845,761550,991684,277275,746596,953469,254001
1088,301527,772161,1007393,289867,761570,991713,277302,746620,953505,254011
1089,301554,772186,1007429,289889,761590,991743,277329,746644,953540,254045
1090,301580,772210,1007465,289912,761611,991773,277356,746669,953576,254060
1091,301607,772234,1007500,289934,761631,991803,277383,746693,953612,254072
1092,301633,772258,1007536,289956,761651,991833,277410,746717,953648,254087
1093,301660,772282,1007572,289978,761671,991863,277437,746741,953683,254119
1094,301686,772306,1007607,290001,761691,991893,277464,746765,953719,254140
1095,301712,772330,1007643,290023,761711,991922,277491,746789,953755,254162
1096,301739,772354,1007679,290045,761731,991952,277518,746813,953790,254188
1097,301765,772378,1007714,290067,761751,991982,277545,746837,953826,254209
1098,301791,772402,1007750,290089,761771,992011,277571,746861,953861,254228
1099,301818,772426,1007785,290111,761792,992041,277598,746885,953897,254250
1100,301844,772450,1007820,290133,761812,992071,277625,746909,953932,254269
1101,301870,772474,1007856,290156,761832,992100,277652,746933,953967,254301
1102,301896,772498,1007891,290178,761851,992130,277678,746957,954003,254314
1103,301923,772522,1007927,290200,761871,992159,277705,746981,954038,254336
1104,301949,772545,1007962,290222,761891,992189,277732,747005,954073,254363
1105,301975,772569,1007997,290244,761911,992218,277758,747029,954109,254383
1106,302001,772593,1008032,290266,761931,992248,277785,747053,954144,254403
1107,302027,772617,1008068,290288,761951,992277,277811,747077,954179,254428
1108,302053,772640,1008103,290309,761971,992307,277838,747101,954214,254451
1109,302079,772664,1008138,290331,761991,992336,277864,747124,954250,254470
1110,302105,772688,1008173,290353,762011,992365,277891,747148,954285,254488
1111,302131,772712,1008208,290375,762030,992395,277917,747172,954320,254508
1112,302157,772735,1008243,290397,762050,992424,277944,747196,954355,254538
1113,302183,772759,1008278,290419,762070,992453,277970,747219,954390,254548
1114,302209,772783,1008313,290441,762090,992482,277997,747243,954425,254576
1115,302235,772806,1008348,290462,762109,992512,278023,747267,954460,254586
1116,302261,772830,1008383,290484,762129,992541,278049,747290,954495,254606
1117,302287,772853,1008418,290506,762149,992570,278076,747314,954530,254630
1118,302313,772877,1008453,290528,762169,992599,278102,747337,954564,254661
1119,302338,772900,1008488,290549,762188,992628,278128,747361,954599,254686
1120,302364,772924,1008522,290571,762208,992657,278155,747384,954634,254717
1121,302390,772947,1008557,290593,762228,992686,278181,747408,954669,254749
1122,302416,772971,1008592,290614,762247,992715,278207,747432,954704,254737
1123,302441,772994,1008627,290636,762267,992744,278233,747455,954738,254778
1124,302467,773018,1008661,290658,762286,992773,278259,747478,954773,254780
1125,302493,773041,1008696,290679,762306,992802,278286,747502,954808,254821
1126,302518,773064,1008731,290701,762325,992831,278311,747525,954842,254830
1127,302544,773088,1008765,290722,762345,992860,278338,747549,954877,254851
1128,302570,773111,1008800,290744,762364,992889,278364,747572,954911,254878
1129,302595,773134,1008834,290765,762384,992918,278390,747595,954946,254906
1130,302621,773158,1008869,290787,762403,992947,278416,747619,954980,254915
1131,302646,773181,1008903,290808,762423,992975,278442,747642,955015,254941
1132,302672,773204,1008938,290830,762442,993004,278468,747665,955049,254970
1133,302697,773227,1008972,290851,762462,993033,278494,747689,955084,254982
1134,302723,773251,1009006,290873,762481,993062,278520,747712,955118,255005
1135,302748,773274,1009041,290894,762501,993090,278545,747735,955152,255021
1136,302773,773297,1009075,290915,762520,993119,278571,747758,955187,255041
1137,302799,773320,1009109,290937,762539,993148,278597,747782,955221,255062
1138,302824,773343,1009144,290958,762559,993176,278623,747805,955255,255082
1139,302850,773366,1009178,290980,762578,993205,278649,747828,955289,255109
1140,302875,773389,1009212,291001,762597,993233,278675,747851,955324,255118
1141,302900,773412,1009246,291022,762616,993262,278700,747874,955358,255143
1142,302925,773435,1009280,291043,762636,993290,278726,747897,955392,255167
1143,302951,773458,1009314,291065,762655,993319,278752,747920,955426,255190
1144,302976,773481,1009349,291086,762674,993347,278777,747943,955460,255211
1145,303001,773504,1009383,291107,762693,993376,278803,747966,955494,255230
1146,303026,773527,1009417,291128,762713,993404,278829,747989,955528,255240
1147,303051,773550,1009451,291149,762732,993433,278854,748012,955562,255297
1148,303077,773573,1009485,291171,762751,993461,278880,748035,955596,255293
1149,303102,773596,1009518,291192,762770,993489,278906,748058,955630,255323
1150,303127,773619,1009552,291213,762789,993518,278931,748081,955664,255333
1151,303152,773642,1009586,291234,762808,993546,278957,748104,955698,255368
1152,303177,773665,1009620,291255,762827,993574,278982,748127,955732,255373
1153,303202,773687,1009654,291276,762847,993602,279008,748150,955765,255391
1154,303227,773710,1009688,291297,762866,993631,279033,748173,955799,255424
1155,303252,773733,1009721,291318,762885,993659,279059,748196,955833,255437
1156,303277,773756,1009755,291339,762904,993687,279084,748218,955867,255457
1157,303302,773779,1009789,291360,762923,993715,279109,748241,955900,255478
1158,303327,773801,1009822,291381,762942,993743,279135,748264,955934,255497
1159,303352,773824,1009856,291402,762961,993771,279160,748287,955968,255518
1160,303377,773847,1009890,291423,762980,993800,279185,748309,956001,255540
1161,303401,773869,1009923,291444,762999,993828,279211,748332,956035,255559
1162,303426,773892,1009957,291465,763018,993856,279236,748355,956068,255566
1163,303451,773915,1009990,291486,763036,993884,279261,748378,956102,255601
1164,303476,773937,1010024,291506,763055,993912,279286,748400,956135,255616
1165,303501,773960,1010057,291527,763074,993939,279312,748423,956169,255643
1166,303525,773982,1010091,291548,763093,993967,279337,748445,956202,255668
1167,303550,774005,1010124,291569,763112,993995,279362,748468,956236,255692
1168,303575,774027,1010157,291590,763131,994023,279387,748491,956269,255716
1169,303600,774050,1010191,291610,763150,994051,279412,748513,956302,255733
1170,303624,774072,1010224,291631,763168,994079,279437,748536,956336,255747
1171,303649,774095,1010257,291652,763187,994107,279463,748558,956369,255767
1172,303673,774117,1010291,291673,763206,994134,279488,748581,956402,255784
1173,303698,774140,1010324,291693,763225,994162,279513,748603,956435,255813
1174,303723,774162,1010357,291714,763244,994190,279538,748626,956469,255828
1175,303747,774184,1010390,291735,763262,994218,279563,748648,956502,255848
1176,303772,774207,1010423,291755,763281,994245,279588,748671,956535,255869
1177,303796,774229,1010456,291776,763300,994273,279613,748693,956568,255891
1178,303821,774252,1010489,291797,763318,994301,279638,748715,956601,255917
1179,303845,774274,1010523,291817,763337,994328,279662,748738,956634,255931
1180,303870,774296,1010556,291838,763356,994356,279687,748760,956667,255951
1181,303894,774318,1010589,291858,763374,994383,279712,748782,956700,255971
1182,303918,774341,1010622,291879,763393,994411,279737,748805,956733,255995
1183,303943,774363,1010654,291899,763411,994439,279762,748827,956766,256011
1184,303967,774385,1010687,291920,763430,994466,279787,748849,956799,256025
1185,303992,774407,1010720,291940,763449,994493,279812,748871,956832,256042
1186,304016,774429,1010753,291961,763467,994521,279836,748894,956865,256071
1187,304040,774452,1010786,291981,763486,994548,279861,748916,956898,256091
1188,304064,774474,1010819,292002,763504,994576,279886,748938,956930,256108
1189,304089,774496,1010852,292022,763523,994603,279910,748960,956963,256128
1190,304113,774518,1010884,292042,763541,994631,279935,748982,956996,256152
1191,304137,774540,1010917,292063,763560,994658,279960,749005,957029,256175
1192,304161,774562,1010950,292083,763578,994685,279984,749027,957061,256190
1193,304185,774584,1010982,292103,763597,994712,280009,749049,957094,256211
1194,304210,774606,1011015,292124,763615,994740,280034,749071,957127,256243
1195,304234,774628,1011048,292144,763633,994767,280058,749093,957159,256253
1196,304258,774650,1011080,292164,763652,994794,280083,749115,957192,256282
1197,304282,774672,1011113,292185,763670,994821,280107,749137,957224,256292
1198,304306,774694,1011145,292205,763688,994849,280132,749159,957257,256310
1199,304330,774716,1011178,292225,763707,994876,280156,749181,957289,256329
1200,304354,774738,1011210,292245,763725,994903,280181,749203,957322,256357
1201,304378,774760,1011243,292266,763743,994930,280205,749225,957354,256364
1202,304402,774782,1011275,292286,763762,994957,280229,749247,957387,256389
1203,304426,774804,1011308,292306,763780,994984,280254,749269,957419,256407
1204,304450,774826,1011340,292326,763798,995011,280278,749291,957452,256431
1205,304474,774847,1011372,292346,763817,995038,280303,749313,957484,256453
1206,304498,774869,1011405,292366,763835,995065,280327,749334,957516,256469
1207,304522,774891,1011437,292386,763853,995092,280351,749356,957548,256500
1208,304546,774913,1011469,292406,763871,995119,280376,749378,957581,256522
1209,304570,774935,1011501,292427,763889,995146,280400,749400,957613,256528
1210,304593,774956,1011534,292447,763908,995173,280424,749422,957645,256551
1211,304617,774978,1011566,292467,763926,995200,280448,749443,957677,256576
1212,304641,775000,1011598,292487,763944,995227,280473,749465,957709,256593
1213,304665,775021,1011630,292507,763962,995254,280497,749487,957742,256603
1214,304688,775043,1011662,292527,763980,995280,280521,749509,957774,256616
1215,304712,775065,1011694,292547,763998,995307,280545,749530,957806,256646
1216,304736,775086,1011726,292566,764016,995334,280569,749552,957838,256667
1217,304760,775108,1011758,292586,764034,995361,280593,749574,957870,256687
1218,304783,775129,1011790,292606,764052,995387,280617,749595,957902,256712
1219,304807,775151,1011822,292626,764071,995414,280642,749617,957934,256727
1220,304831,775173,1011854,292646,764089,995441,280666,749639,957966,256757
1221,304854,775194,1011886,292666,764107,995467,280690,749660,957998,256765
1222,304878,775216,1011918,292686,764125,995494,280714,749682,958030,256783
1223,304901,775237,1011950,292706,764143,995521,280738,749703,958061,256806
1224,304925,775259,1011982,292725,764161,995547,280762,749725,958093,256829
1225,304948,775280,1012014,292745,764178,995574,280786,749746,958125,256847
1226,304972,775302,1012045,292765,764196,995600,280810,749768,958157,256853
1227,304995,775323,1012077,292785,764214,995627,280833,749789,958189,256890
1228,305019,775344,1012109,292805,764232,995653,280857,749811,958220,256899
1229,305042,775366,1012140,292824,764250,995680,280881,749832,958252,256909
1230,305066,775387,1012172,292844,764268,995706,280905,749854,958284,256941
1231,305089,775409,1012204,292864,764286,995733,280929,749875,958315,256962
1232,305113,775430,1012235,292883,764304,995759,280953,749896,958347,256977
1233,305136,775451,1012267,292903,764322,995786,280976,749918,958379,257007
1234,305159,775473,1012299,292923,764339,995812,281000,749939,958410,257015
1235,305183,775494,1012330,292942,764357,995838,281024,749961,958442,257046
1236,305206,775515,1012362,292962,764375,995865,281048,749982,958473,257058
1237,305229,775536,1012393,292982,764393,995891,281071,750003,958505,257074
1238,305253,775558,1012425,293001,764411,995917,281095,750024,958536,257096
1239,305276,775579,1012456,293021,764428,995944,281119,750046,958568,257120
1240,305299,775600,1012488,293040,764446,995970,281142,750067,958599,257130
1241,305322,775621,1012519,293060,764464,995996,281166,750088,958631,257149
1242,305346,775642,1012550,293079,764481,996022,281190,750109,958662,257175
1243,305369,775664,1012582,293099,764499,996049,281213,750131,958693,257190
1244,305392,775685,1012613,293118,764517,996075,281237,750152,958725,257217
1245,305415,775706,1012644,293138,764534,996101,281260,750173,958756,257240
1246,305438,775727,1012676,293157,764552,996127,281284,750194,958787,257248
1247,305461,775748,1012707,293177,764570,996153,281307,750215,958818,257270
1248,305484,775769,1012738,293196,764587,996179,281331,750236,958850,257286
1249,305507,775790,1012769,293215,764605,996205,281355,750258,958881,257309
1250,305530,775811,1012800,293235,764623,996231,281378,750279,958912,257318
1251,305553,775832,1012832,293254,764640,996257,281401,750300,958943,257345
1252,305577,775853,1012863,293274,764658,996283,281425,750321,958974,257363
1253,305600,775874,1012894,293293,764675,996309,281448,750342,959005,257383
1254,305622,775895,1012925,293312,764693,996335,281472,750363,959036,257408
1255,305645,775916,1012956,293332,764710,996361,281495,750384,959068,257420
1256,305668,775937,1012987,293351,764728,996387,281518,750405,959099,257442
1257,305691,775958,1013018,293370,764745,996413,281542,750426,959130,257465
1258,305714,775979,1013049,293389,764763,996439,281565,750447,959161,257464
1259,305737,776000,1013080,293409,764780,996465,281588,750468,959191,257499
1260,305760,776021,1013111,293428,764798,996491,281612,750489,959222,257513
1261,305783,776042,1013142,293447,764815,996516,281635,750509,959253,257538
1262,305806,776062,1013173,293466,764833,996542,281658,750530,959284,257552
1263,305828,776083,1013203,293486,764850,996568,281681,750551,959315,257575
1264,305851,776104,1013234,293505,764867,996594,281704,750572,959346,257591
1265,305874,776125,1013265,293524,764885,996619,281728,750593,959377,257613
1266,305897,776146,1013296,293543,764902,996645,281751,750614,959407,257624
1267,305920,776166,1013327,293562,764919,996671,281774,750635,959438,257645
1268,305942,776187,1013357,293581,764937,996696,281797,750655,959469,257660
1269,305965,776208,1013388,293600,764954,996722,281820,750676,959500,257684
1270,305988,776229,1013419,293619,764971,996748,281843,750697,959530,257698
1271,306010,776249,1013449,293639,764989,996773,281866,750718,959561,257721
1272,306033,776270,1013480,293658,765006,996799,281889,750738,959592,257742
1273,306056,776291,1013511,293677,765023,996824,281912,750759,959622,257763
1274,306078,776311,1013541,293696,765041,996850,281935,750780,959653,257777
1275,306101,776332,1013572,293715,765058,996876,281958,750800,959683,257799
1276,306123,776352,1013602,293734,765075,996901,281981,750821,959714,257816
1277,306146,776373,1013633,293753,765092,996927,282004,750842,959744,257828
1278,306168,776394,1013663,293772,765109,996952,282027,750862,959775,257852
1279,306191,776414,1013694,293791,765127,996977,282050,750883,959805,257870
1280,306213,776435,1013724,293809,765144,997003,282073,750903,959836,257888
1281,306236,776455,1013755,293828,765161,997028,282096,750924,959866,257908
1282,306258,776476,1013785,293847,765178,997054,282119,750945,959897,257930
1283,306281,776496,1013815,293866,765195,997079,282142,750965,959927,257947
1284,306303,776517,1013846,293885,765212,997104,282165,750986,959957,257966
1285,306326,776537,1013876,293904,765230,997130,282187,751006,959988,257984
1286,306348,776558,1013906,293923,765247,997155,282210,751027,960018,258000
1287,306371,776578,1013937,293942,765264,997180,282233,751047,960048,258034
1288,306393,776598,1013967,293960,765281,997206,282256,751068,960078,258049
1289,306415,776619,1013997,293979,765298,997231,282278,751088,960109,258057
1290,306438,776639,1014027,293998,765315,997256,282301,751108,960139,258072
1291,306460,776660,1014058,294017,765332,997281,282324,751129,960169,258096
1292,306482,776680,1014088,294035,765349,997306,282346,751149,960199,258101
1293,306504,776700,1014118,294054,765366,997332,282369,751170,960229,258133
1294,306527,776721,1014148,294073,765383,997357,282392,751190,960259,258149
1295,306549,776741,1014178,294092,765400,997382,282414,751210,960290,258157
1296,306571,776761,1014208,294110,765417,997407,282437,751231,960320,258186
1297,306593,776781,1014238,294129,765434,997432,282460,751251,960350,258206
1298,306616,776802,1014268,294148,765451,997457,282482,751271,960380,258220
1299,306638,776822,1014298,294166,765468,997482,282505,751292,960410,258242
1300,306660,776842,1014328,294185,765485,997507,282527,751312,960440,258265
1301,306682,776862,1014358,294204,765501,997532,282550,751332,960470,258276
1302,306704,776883,1014388,294222,765518,997557,282572,751352,960500,258295
1303,306726,776903,1014418,294241,765535,997582,282595,751373,960529,258317
1304,306748,776923,1014448,294259,765552,997607,282617,751393,960559,258337
1305,306770,776943,1014478,294278,765569,997632,282640,751413,960589,258346
1306,306792,776963,1014507,294296,765586,997657,282662,751433,960619,258365
1307,306814,776983,1014537,294315,765603,997682,282685,751453,960649,258387
1308,306836,777003,1014567,294333,765619,997707,282707,751474,960679,258404
1309,306858,777024,1014597,294352,765636,997732,282730,751494,960708,258428
1310,306880,777044,1014627,294370,765653,997757,282752,751514,960738,258439
1311,306902,777064,1014656,294389,765670,997781,282774,751534,960768,258462
1312,306924,777084,1014686,294407,765686,997806,282797,751554,960798,258479
1313,306946,777104,1014716,294426,765703,997831,282819,751574,960827,258497
1314,306968,777124,1014745,294444,765720,997856,282841,751594,960857,258525
1315,306990,777144,1014775,294463,765737,997880,282863,751614,960886,258544
1316,307012,777164,1014805,294481,765753,997905,282886,751634,960916,258538
1317,307034,777184,1014834,294499,765770,997930,282908,751654,960946,258570
1318,307056,777204,1014864,294518,765787,997955,282930,751674,960975,258583
1319,307077,777224,1014893,294536,765803,997979,282952,751694,961005,258604
1320,307099,777243,1014923,294555,765820,998004,282975,751714,961034,258627
1321,307121,777263,1014952,294573,765837,998029,282997,751734,961064,258641
1322,307143,777283,1014982,294591,765853,998053,283019,751754,961093,258664
1323,307165,777303,1015011,294609,765870,998078,283041,751774,961123,258674
1324,307186,777323,1015041,294628,765887,998102,283063,751794,961152,258699
1325,307208,777343,1015070,294646,765903,998127,283085,751814,961182,258715
1326,307230,777363,1015099,294664,765920,998151,283107,751834,961211,258734
1327,307251,777382,1015129,294683,765936,998176,283129,751853,961240,258755
1328,307273,777402,1015158,294701,765953,998201,283151,751873,961270,258768
1329,307295,777422,1015187,294719,765969,998225,283173,751893,961299,258796
1330,307316,777442,1015217,294737,765986,998249,283195,751913,961328,258807
1331,307338,777462,1015246,294755,766002,998274,283218,751933,961358,258816
1332,307360,777481,1015275,294774,766019,998298,283239,751953,961387,258853
1333,307381,777501,1015304,294792,766035,998323,283261,751972,961416,258863
1334,307403,777521,1015334,294810,766052,998347,283283,751992,961445,258876
1335,307424,777540,1015363,294828,766068,998372,283305,752012,961474,258896
1336,307446,777560,1015392,294846,766085,998396,283327,752031,961504,258915
1337,307467,777580,1015421,294864,766101,998420,283349,752051,961533,258931
1338,307489,777599,1015450,294882,766118,998445,283371,752071,961562,258942
1339,307510,777619,1015479,294900,766134,998469,283393,752091,961591,258967
1340,307532,777639,1015508,294919,766150,998493,283415,752110,961620,258983
1341,307553,777658,1015537,294937,766167,998517,283437,752130,961649,258997
1342,307575,777678,1015567,294955,766183,998542,283458,752150,961678,259018
1343,307596,777697,1015596,294973,766200,998566,283480,752169,961707,259047
1344,307618,777717,1015625,294991,766216,998590,283502,752189,961736,259057
1345,307639,777737,1015653,295009,766232,998614,283524,752208,961765,259070
1346,307660,777756,1015682,295027,766249,998638,283546,752228,961794,259088
1347,307682,777776,1015711,295045,766265,998663,283567,752247,961823,259117
1348,307703,777795,1015740,295063,766281,998687,283589,752267,961852,259123
1349,307725,777815,1015769,295080,766298,998711,283611,752287,961881,259148
1350,307746,777834,1015798,295098,766314,998735,283632,752306,961910,259159
1351,307767,777854,1015827,295116,766330,998759,283654,752326,961938,259184
1352,307788,777873,1015856,295134,766346,998783,283676,752345,961967,259195
1353,307810,777892,1015884,295152,766363,998807,283697,752365,961996,259211
1354,307831,777912,1015913,295170,766379,998831,283719,752384,962025,259227
1355,307852,777931,1015942,295188,766395,998855,283741,752403,962054,259236
1356,307873,777951,1015971,295206,766411,998879,283762,752423,962082,259264
1357,307895,777970,1015999,295224,766427,998903,283784,752442,962111,259285
1358,307916,777989,1016028,295241,766444,998927,283805,752462,962140,259289
1359,307937,778009,1016057,295259,766460,998951,283827,752481,962168,259318
1360,307958,778028,1016085,295277,766476,998975,283848,752500,962197,259330
1361,307979,778047,1016114,295295,766492,998999,283870,752520,962226,259350
1362,308000,778067,1016143,295313,766508,999023,283891,752539,962254,259376
1363,308022,778086,1016171,295330,766524,999047,283913,752558,962283,259388
1364,308043,778105,1016200,295348,766540,999071,283934,752578,962311,259419
1365,308064,778124,1016228,295366,766557,999094,283956,752597,962340,259421
1366,308085,778144,1016257,295383,766573,999118,283977,752616,962368,259438
1367,308106,778163,1016285,295401,766589,999142,283999,752636,962397,259455
1368,308127,778182,1016314,295419,766605,999166,284020,752655,962425,259477
1369,308148,778201,1016342,295437,766621,999190,284041,752674,962454,259494
1370,308169,778220,1016371,295454,766637,999213,284063,752693,962482,259510
1371,308190,778240,1016399,295472,766653,999237,284084,752713,962511,259528
1372,308211,778259,1016428,295490,766669,999261,284105,752732,962539,259541
1373,308232,778278,1016456,295507,766685,999284,284127,752751,962567,259560
1374,308253,778297,1016484,295525,766701,999308,284148,752770,962596,259569
1375,308274,778316,1016513,295542,766717,999332,284169,752789,962624,259599
1376,308295,778335,1016541,295560,766733,999355,284191,752808,962652,259614
1377,308315,778354,1016569,295578,766749,999379,284212,752828,962681,259627
1378,308336,778373,1016597,295595,766765,999403,284233,752847,962709,259646
1379,308357,778393,1016626,295613,766781,999426,284254,752866,962737,259656
1380,308378,778412,1016654,295630,766797,999450,284276,752885,962766,259672
1381,308399,778431,1016682,295648,766813,999473,284297,752904,962794,259687
1382,308420,778450,1016710,295665,766828,999497,284318,752923,962822,259708
1383,308440,778469,1016739,295683,766844,999520,284339,752942,962850,259731
1384,308461,778488,1016767,295700,766860,999544,284360,752961,962878,259747
1385,308482,778507,1016795,295718,766876,999567,284381,752980,962906,259773
1386,308503,778526,1016823,295735,766892,999591,284403,752999,962934,259785
1387,308523,778545,1016851,295753,766908,999614,284424,753018,962963,259808
1388,308544,778563,1016879,295770,766924,999638,284445,753037,962991,259819
1389,308565,778582,1016907,295787,766939,999661,284466,753056,963019,259837
1390,308586,778601,1016935,295805,766955,999685,284487,753075,963047,259855
1391,308606,778620,1016963,295822,766971,999708,284508,753094,963075,259873
1392,308627,778639,1016991,295840,766987,999731,284529,753113,963103,259890
1393,308648,778658,1017019,295857,767003,999755,284550,753132,963131,259899
1394,308668,778677,1017047,295874,767018,999778,284571,753151,963159,259926
1395,308689,778696,1017075,295892,767034,999801,284592,753170,963187,259945
1396,308709,778714,1017103,295909,767050,999825,284613,753189,963214,259962
1397,308730,778733,1017131,295926,767066,999848,284634,753207,963242,259978
1398,308751,778752,1017159,295944,767081,999871,284655,753226,963270,259995
1399,308771,778771,1017186,295961,767097,999895,284676,753245,963298,260008
1400,308792,778790,1017214,295978,767113,999918,284696,753264,963326,260027
1401,308812,778808,1017242,295995,767128,999941,284717,753283,963354,260039
1402,308833,778827,1017270,296013,767144,999964,284738,753301,963381,260059
1403,308853,778846,1017298,296030,767160,999987,284759,753320,963409,260083
1404,308874,778865,1017325,296047,767175,1000011,284780,753339,963437,260092
1405,308894,778883,1017353,296064,767191,1000034,284801,753358,963465,260114
1406,308915,778902,1017381,296082,767207,1000057,284822,753377,963492,260134
1407,308935,778921,1017409,296099,767222,1000080,284842,753395,963520,260144
1408,308955,778939,1017436,296116,767238,1000103,284863,753414,963548,260161
1409,308976,778958,1017464,296133,767253,1000126,284884,753433,963575,260175
1410,308996,778977,1017491,296150,767269,1000149,284905,753451,963603,260190
1411,309017,778995,1017519,296167,767285,1000172,284925,753470,963631,260213
1412,309037,779014,1017547,296184,767300,1000195,284946,753489,963658,260232
1413,309057,779033,1017574,296202,767316,1000218,284967,753507,963686,260249
1414,309078,779051,1017602,296219,767331,1000241,284987,753526,963713,260259
1415,309098,779070,1017629,296236,767347,1000264,285008,753545,963741,260281
1416,309118,779088,1017657,296253,767362,1000287,285029,753563,963768,260293
1417,309139,779107,1017684,296270,767378,1000310,285049,753582,963796,260311
1418,309159,779125,1017712,296287,767393,1000333,285070,753600,963823,260325
1419,309179,779144,1017739,296304,767409,1000356,285091,753619,963851,260333
1420,309199,779162,1017767,296321,767424,1000379,285111,753637,963878,260371
1421,309220,779181,1017794,296338,767440,1000402,285132,753656,963906,260393
1422,309240,779199,1017822,296355,767455,1000425,285152,753674,963933,260397
1423,309260,779218,1017849,296372,767471,1000448,285173,753693,963960,260414
1424,309280,779236,1017876,296389,767486,1000471,285193,753712,963988,260428
1425,309300,779255,1017904,296406,767501,1000493,285214,753730,964015,260448
1426,309321,779273,1017931,296423,767517,1000516,285235,753748,964042,260454
1427,309341,779292,1017958,296440,767532,1000539,285255,753767,964070,260477
1428,309361,779310,1017985,296457,767548,1000562,285275,753785,964097,260500
1429,309381,779328,1018013,296474,767563,1000585,285296,753804,964124,260510
1430,309401,779347,1018040,296491,767578,1000607,285316,753822,964152,260529
1431,309421,779365,1018067,296508,767594,1000630,285337,753841,964179,260545
1432,309441,779383,1018094,296524,767609,1000653,285357,753859,964206,260571
1433,309461,779402,1018122,296541,767624,1000675,285378,753877,964233,260572
1434,309481,779420,1018149,296558,767640,1000698,285398,753896,964260,260595
1435,309501,779438,1018176,296575,767655,1000721,285418,753914,964287,260610
1436,309521,779457,1018203,296592,767670,1000743,285439,753932,964315,260629
1437,309541,779475,1018230,296609,767686,1000766,285459,753951,964342,260652
1438,309561,779493,1018257,296626,767701,1000789,285479,753969,964369,260658
1439,309581,779512,1018284,296642,767716,1000811,285500,753987,964396,260671
1440,309601,779530,1018311,296659,767731,1000834,285520,754006,964423,260696
1441,309621,779548,1018338,296676,767747,1000857,285540,754024,964450,260703
1442,309641,779566,1018365,296693,767762,1000879,285561,754042,964477,260727
1443,309661,779585,1018392,296709,767777,1000902,285581,754061,964504,260747
1444,309681,779603,1018419,296726,767792,1000924,285601,754079,964531,260764
1445,309701,779621,1018446,296743,767808,1000947,285621,754097,964558,260778
1446,309721,779639,1018473,296760,767823,1000969,285642,754115,964585,260799
1447,309741,779657,1018500,296776,767838,1000992,285662,754133,964612,260810
1448,309761,779675,1018527,296793,767853,1001014,285682,754152,964639,260829
1449,309780,779694,1018554,296810,767868,1001037,285702,754170,964666,260842
1450,309800,779712,1018581,296826,767883,1001059,285722,754188,964692,260857
1451,309820,779730,1018608,296843,767899,1001081,285743,754206,964719,260888
1452,309840,779748,1018635,296860,767914,1001104,285763,754224,964746,260902
1453,309860,779766,1018661,296876,767929,1001126,285783,754242,964773,260910
1454,309879,779784,1018688,296893,767944,1001149,285803,754260,964800,260939
1455,309899,779802,1018715,296910,767959,1001171,285823,754279,964826,260941
1456,309919,779820,1018742,296926,767974,1001193,285843,754297,964853,260958
1457,309939,779838,1018768,296943,767989,1001216,285863,754315,964880,260974
1458,309958,779856,1018795,296959,768004,1001238,285883,754333,964907,260992
1459,309978,779874,1018822,296976,768019,1001260,285903,754351,964933,261013
1460,309998,779892,1018848,296992,768034,1001282,285923,754369,964960,261021
1461,310017,779910,1018875,297009,768049,1001305,285943,754387,964987,261059
1462,310037,779928,1018902,297026,768064,1001327,285963,754405,965013,261058
1463,310057,779946,1018928,297042,768079,1001349,285983,754423,965040,261068
1464,310076,779964,1018955,297059,768094,1001371,286003,754441,965067,261093
1465,310096,779982,1018982,297075,768109,1001394,286023,754459,965093,261103
1466,310115,780000,1019008,297092,768124,1001416,286043,754477,965120,261119
1467,310135,780018,1019035,297108,768139,1001438,286063,754495,965146,261143
1468,310155,780036,1019061,297124,768154,1001460,286083,754513,965173,261169
1469,310174,780054,1019088,297141,768169,1001482,286103,754531,965199,261178
1470,310194,780072,1019114,297157,768184,1001504,286123,754549,965226,261183
1471,310213,780089,1019141,297174,768199,1001527,286143,754567,965252,261209
1472,310233,780107,1019167,297190,768214,1001549,286162,754584,965279,261214
1473,310252,780125,1019194,297207,768229,1001571,286182,754602,965305,261234
1474,310272,780143,1019220,297223,768244,1001593,286202,754620,965332,261248
1475,310291,780161,1019247,297239,768259,1001615,286222,754638,965358,261264
1476,310311,780179,1019273,297256,768274,1001637,286242,754656,965384,261279
1477,310330,780196,1019299,297272,768289,1001659,286261,754674,965411,261300
1478,310350,780214,1019326,297289,768303,1001681,286281,754692,965437,261320
1479,310369,780232,1019352,297305,768318,1001703,286301,754709,965463,261352
1480,310388,780250,1019378,297321,768333,1001725,286321,754727,965490,261350
1481,310408,780267,1019405,297337,768348,1001747,286340,754745,965516,261371
1482,310427,780285,1019431,297354,768363,1001769,286360,754763,965542,261366
1483,310447,780303,1019457,297370,768378,1001791,286380,754780,965569,261396
1484,310466,780321,1019483,297386,768392,1001813,286400,754798,965595,261406
1485,310485,780338,1019510,297403,768407,1001835,286419,754816,965621,261428
1486,310505,780356,1019536,297419,768422,1001856,286439,754834,965647,261445
1487,310524,780374,1019562,297435,768437,1001878,286459,754851,965674,261455
1488,310543,780391,1019588,297451,768452,1001900,286478,754869,965700,261480
1489,310563,780409,1019614,297468,768466,1001922,286498,754887,965726,261492
1490,310582,780427,1019640,297484,768481,1001944,286517,754904,965752,261510
1491,310601,780444,1019667,297500,768496,1001966,286537,754922,965778,261522
1492,310620,780462,1019693,297516,768510,1001987,286557,754940,965804,261544
1493,310640,780479,1019719,297532,768525,1002009,286576,754957,965830,261558
1494,310659,780497,1019745,297549,768540,1002031,286596,754975,965856,261571
1495,310678,780515,1019771,297565,768555,1002053,286615,754993,965882,261585
1496,310697,780532,1019797,297581,768569,1002074,286635,755010,965909,261602
1497,310716,780550,1019823,297597,768584,1002096,286654,755028,965935,261618
1498,310736,780567,1019849,297613,768599,1002118,286674,755045,965961,261626
1499,310755,780585,1019875,297629,768613,1002140,286693,755063,965987,261660
1500,310774,780602,1019901,297645,768628,1002161,286713,755081,966012,261667
1501,310793,780620,1019927,297661,768643,1002183,286732,755098,966038,261679
1502,310812,780637,1019953,297678,768657,1002205,286752,755116,966064,261685
1503,310831,780655,1019979,297694,768672,1002226,286771,755133,966090,261725
1504,310850,780672,1020005,297710,768686,1002248,286791,755151,966116,261744
1505,310869,780690,1020031,297726,768701,1002270,286810,755168,966142,261737
1506,310889,780707,1020056,297742,768716,1002291,286829,755186,966168,261761
1507,310908,780725,1020082,297758,768730,1002313,286849,755203,966194,261761
1508,310927,780742,1020108,297774,768745,1002334,286868,755221,966220,261790
1509,310946,780759,1020134,297790,768759,1002356,286887,755238,966245,261807
1510,310965,780777,1020160,297806,768774,1002377,286907,755256,966271,261815
1511,310984,780794,1020185,297822,768788,1002399,286926,755273,966297,261832
1512,311003,780812,1020211,297838,768803,1002420,286945,755290,966323,261861
1513,311022,780829,1020237,297854,768817,1002442,286965,755308,966348,261874
1514,311041,780846,1020263,297870,768832,1002463,286984,755325,966374,261880
1515,311060,780864,1020288,297886,768846,1002485,287003,755343,966400,261908
1516,311079,780881,1020314,297902,768861,1002506,287023,755360,966426,261915
1517,311098,780898,1020340,297918,768875,1002528,287042,755377,966451,261937
1518,311116,780916,1020365,297933,768890,1002549,287061,755395,966477,261949
1519,311135,780933,1020391,297949,768904,1002571,287080,755412,966503,261966
1520,311154,780950,1020417,297965,768919,1002592,287100,755429,966528,261993
1521,311173,780967,1020442,297981,768933,1002613,287119,755447,966554,261990
1522,311192,780985,1020468,297997,768948,1002635,287138,755464,966579,262023
1523,311211,781002,1020493,298013,768962,1002656,287157,755481,966605,262031
1524,311230,781019,1020519,298029,768976,1002677,287176,755498,966631,262045
1525,311249,781036,1020545,298045,768991,1002699,287195,755516,966656,262061
1526,311267,781054,1020570,298060,769005,1002720,287215,755533,966682,262074
1527,311286,781071,1020596,298076,769020,1002741,287234,755550,966707,262089
1528,311305,781088,1020621,298092,769034,1002763,287253,755567,966733,262107
1529,311324,781105,1020647,298108,769048,1002784,287272,755585,966758,262128
1530,311342,781122,1020672,298124,769063,1002805,287291,755602,966784,262142
1531,311361,781140,1020697,298139,769077,1002826,287310,755619,966809,262150
1532,311380,781157,1020723,298155,769091,1002848,287329,755636,966834,262168
1533,311399,781174,1020748,298171,769106,1002869,287348,755653,966860,262181
1534,311417,781191,1020774,298187,769120,1002890,287367,755671,966885,262201
1535,311436,781208,1020799,298202,769134,1002911,287386,755688,966911,262211
1536,311455,781225,1020824,298218,769149,1002932,287405,755705,966936,262215
1537,311474,781242,1020850,298234,769163,1002954,287424,755722,966961,262241
1538,311492,781259,1020875,298249,769177,1002975,287443,755739,966987,262270
1539,311511,781276,1020900,298265,769191,1002996,287462,755756,967012,262283
1540,311529,781293,1020926,298281,769206,1003017,287481,755773,967037,262286
1541,311548,781311,1020951,298297,769220,1003038,287500,755790,967062,262309
1542,311567,781328,1020976,298312,769234,1003059,287519,755808,967088,262323
1543,311585,781345,1021001,298328,769248,1003080,287538,755825,967113,262337
1544,311604,781362,1021027,298343,769263,1003101,287557,755842,967138,262358
1545,311623,781379,1021052,298359,769277,1003122,287576,755859,967163,262361
1546,311641,781396,1021077,298375,769291,1003143,287595,755876,967189,262384
1547,311660,781413,1021102,298390,769305,1003164,287614,755893,967214,262388
1548,311678,781430,1021127,298406,769319,1003185,287632,755910,967239,262417
1549,311697,781447,1021153,298422,769334,1003206,287651,755927,967264,262425
1550,311715,781463,1021178,298437,769348,1003227,287670,755944,967289,262455
1551,311734,781480,1021203,298453,769362,1003248,287689,755961,967314,262462
1552,311752,781497,1021228,298468,769376,1003269,287708,755978,967339,262479
1553,311771,781514,1021253,298484,769390,1003290,287727,755995,967365,262490
1554,311789,781531,1021278,298499,769404,1003311,287745,756012,967390,262500
1555,311808,781548,1021303,298515,769418,1003332,287764,756029,967415,262521
1556,311826,781565,1021328,298530,769433,1003353,287783,756045,967440,262532
1557,311845,781582,1021353,298546,769447,1003374,287802,756062,967465,262553
1558,311863,781599,1021378,298561,769461,1003395,287820,756079,967490,262580
1559,311881,781616,1021403,298577,769475,1003416,287839,756096,967515,262571
1560,311900,781632,1021428,298592,769489,1003436,287858,756113,967540,262610
1561,311918,781649,1021453,298608,769503,1003457,287876,756130,967565,262612
1562,311937,781666,1021478,298623,769517,1003478,287895,756147,967590,262628
1563,311955,781683,1021503,298639,769531,1003499,287914,756164,967614,262660
1564,311973,781700,1021528,298654,769545,1003520,287932,756180,967639,262659
1565,311992,781716,1021553,298670,769559,1003540,287951,756197,967664,262674
1566,312010,781733,1021578,298685,769573,1003561,287970,756214,967689,262689
1567,312028,781750,1021602,298700,769587,1003582,287988,756231,967714,262698
1568,312047,781767,1021627,298716,769601,1003603,288007,756248,967739,262716
1569,312065,781783,1021652,298731,769615,1003623,288026,756265,967764,262730
1570,312083,781800,1021677,298747,769629,1003644,288044,756281,967788,262750
1571,312101,781817,1021702,298762,769643,1003665,288063,756298,967813,262763
1572,312120,781834,1021726,298777,769657,1003686,288081,756315,967838,262778
1573,312138,781850,1021751,298793,769671,1003706,288100,756332,967863,262791
1574,312156,781867,1021776,298808,769685,1003727,288118,756348,967887,262811
1575,312174,781884,1021801,298823,769699,1003748,288137,756365,967912,262829
1576,312193,781900,1021825,298839,769713,1003768,288155,756382,967937,262845
1577,312211,781917,1021850,298854,769727,1003789,288174,756398,967962,262854
1578,312229,781934,1021875,298869,769741,1003809,288192,756415,967986,262871
1579,312247,781950,1021899,298884,769755,1003830,288211,756432,968011,262887
1580,312265,781967,1021924,298900,769769,1003851,288229,756448,968036,262883
1581,312283,781984,1021949,298915,769782,1003871,288248,756465,968060,262901
1582,312302,782000,1021973,298930,769796,1003892,288266,756482,968085,262931
1583,312320,782017,1021998,298945,769810,1003912,288285,756498,968109,262936
1584,312338,782033,1022023,298961,769824,1003933,288303,756515,968134,262958
1585,312356,782050,1022047,298976,769838,1003953,288322,756532,968159,262972
1586,312374,782066,1022072,298991,769852,1003974,288340,756548,968183,262983
1587,312392,782083,1022096,299006,769866,1003994,288358,756565,968208,262998
1588,312410,782100,1022121,299022,769879,1004015,288377,756581,968232,263025
1589,312428,782116,1022145,299037,769893,1004035,288395,756598,968257,263034
1590,312446,782133,1022170,299052,769907,1004056,288413,756614,968281,263051
1591,312464,782149,1022194,299067,769921,1004076,288432,756631,968306,263070
1592,312482,782166,1022219,299082,769935,1004097,288450,756648,968330,263075
1593,312500,782182,1022243,299097,769948,1004117,288468,756664,968355,263091
1594,312518,782199,1022268,299113,769962,1004137,288487,756681,968379,263109
1595,312536,782215,1022292,299128,769976,1004158,288505,756697,968404,263125
1596,312554,782232,1022316,299143,769990,1004178,288523,756714,968428,263132
1597,312572,782248,1022341,299158,770003,1004198,288542,756730,968452,263149
1598,312590,782264,1022365,299173,770017,1004219,288560,756747,968477,263181
1599,312608,782281,1022390,299188,770031,1004239,288578,756763,968501,263177
1600,312626,782297,1022414,299203,770045,1004259,288596,756779,968525,263196
1601,312644,782314,1022438,299218,770058,1004280,288615,756796,968550,263218
1602,312662,782330,1022463,299233,770072,1004300,288633,756812,968574,263233
1603,312680,782346,1022487,299248,770086,1004320,288651,756829,968598,263247
1604,312698,782363,1022511,299263,770099,1004341,288669,756845,968623,263257
1605,312716,782379,1022535,299278,770113,1004361,288687,756862,968647,263276
1606,312734,782396,1022560,299293,770127,1004381,288706,756878,968671,263285
1607,312751,782412,1022584,299309,770140,1004401,288724,756894,968695,263301
1608,312769,782428,1022608,299324,770154,1004422,288742,756911,968720,263320
1609,312787,782445,1022632,299339,770168,1004442,288760,756927,968744,263328
1610,312805,782461,1022656,299353,770181,1004462,288778,756943,968768,263343
1611,312823,782477,1022681,299368,770195,1004482,288796,756960,968792,263365
1612,312840,782494,1022705,299383,770209,1004502,288814,756976,968816,263379
1613,312858,782510,1022729,299398,770222,1004523,288832,756992,968840,263390
1614,312876,782526,1022753,299413,770236,1004543,288850,757009,968865,263412
1615,312894,782542,1022777,299428,770249,1004563,288868,757025,968889,263414
1616,312912,782559,1022801,299443,770263,1004583,288887,757041,968913,263436
1617,312929,782575,1022825,299458,770277,1004603,288905,757058,968937,263447
1618,312947,782591,1022849,299473,770290,1004623,288923,757074,968961,263458
1619,312965,782607,1022873,299488,770304,1004643,288941,757090,968985,263480
1620,312982,782624,1022898,299503,770317,1004663,288959,757106,969009,263491
1621,313000,782640,1022922,299518,770331,1004683,288977,757123,969033,263513
1622,313018,782656,1022946,299533,770344,1004703,288995,757139,969057,263519
1623,313035,782672,1022970,299547,770358,1004723,289013,757155,969081,263535
1624,313053,782688,1022994,299562,770371,1004743,289031,757171,969105,263553
1625,313071,782704,1023018,299577,770385,1004763,289048,757188,969129,263566
1626,313088,782721,1023041,299592,770398,1004783,289066,757204,969153,263571
1627,313106,782737,1023065,299607,770412,1004803,289084,757220,969177,263596
1628,313124,782753,1023089,299622,770425,1004823,289102,757236,969201,263605
1629,313141,782769,1023113,299636,770439,1004843,289120,757252,969225,263641
1630,313159,782785,1023137,299651,770452,1004863,289138,757268,969249,263638
1631,313177,782801,1023161,299666,770466,1004883,289156,757285,969273,263657
1632,313194,782817,1023185,299681,770479,1004903,289174,757301,969296,263672
1633,313212,782833,1023209,299696,770493,1004923,289192,757317,969320,263684
1634,313229,782849,1023233,299710,770506,1004943,289210,757333,969344,263694
1635,313247,782866,1023256,299725,770520,1004963,289227,757349,969368,263712
1636,313264,782882,1023280,299740,770533,1004983,289245,757365,969392,263727
1637,313282,782898,1023304,299755,770546,1005003,289263,757381,969415,263747
1638,313299,782914,1023328,299769,770560,1005022,289281,757397,969439,263757
1639,313317,782930,1023352,299784,770573,1005042,289299,757413,969463,263769
1640,313334,782946,1023375,299799,770587,1005062,289316,757429,969487,263778
1641,313352,782962,1023399,299813,770600,1005082,289334,757445,969510,263798
1642,313369,782978,1023423,299828,770613,1005102,289352,757461,969534,263827
1643,313387,782994,1023446,299843,770627,1005121,289370,757477,969558,263830
1644,313404,783010,1023470,299857,770640,1005141,289387,757494,969582,263846
1645,313422,783026,1023494,299872,770653,1005161,289405,757510,969605,263882
1646,313439,783042,1023517,299887,770667,1005181,289423,757526,969629,263859
1647,313456,783058,1023541,299901,770680,1005201,289441,757541,969653,263884
1648,313474,783074,1023565,299916,770693,1005220,289458,757557,969676,263902
1649,313491,783089,1023588,299931,770707,1005240,289476,757573,969700,263916
1650,313509,783105,1023612,299945,770720,1005260,289494,757589,969723,263928
1651,313526,783121,1023636,299960,770733,1005279,289511,757605,969747,263944
1652,313543,783137,1023659,299975,770747,1005299,289529,757621,969771,263961
1653,313561,783153,1023683,299989,770760,1005319,289547,757637,969794,263973
1654,313578,783169,1023706,300004,770773,1005338,289564,757653,969818,263985
1655,313595,783185,1023730,300018,770786,1005358,289582,757669,969841,264008
1656,313613,783201,1023753,300033,770800,1005378,289599,757685,969865,264015
1657,313630,783217,1023777,300047,770813,1005397,289617,757701,969888,264021
1658,313647,783232,1023800,300062,770826,1005417,289635,757717,969912,264050
1659,313665,783248,1023824,300076,770839,1005436,289652,757733,969935,264061
1660,313682,783264,1023847,300091,770853,1005456,289670,757748,969959,264076
1661,313699,783280,1023871,300106,770866,1005476,289687,757764,969982,264087
1662,313716,783296,1023894,300120,770879,1005495,289705,757780,970006,264101
1663,313734,783311,1023917,300135,770892,1005515,289722,757796,970029,264119
1664,313751,783327,1023941,300149,770905,1005534,289740,757812,970052,264130
1665,313768,783343,1023964,300164,770919,1005554,289757,757828,970076,264133
1666,313785,783359,1023988,300178,770932,1005573,289775,757843,970099,264146
1667,313802,783375,1024011,300192,770945,1005593,289792,757859,970123,264169
1668,313820,783390,1024034,300207,770958,1005612,289810,757875,970146,264186
1669,313837,783406,1024058,300221,770971,1005632,289827,757891,970169,264199
1670,313854,783422,1024081,300236,770984,1005651,289845,757906,970193,264211
1671,313871,783437,1024104,300250,770998,1005671,289862,757922,970216,264230
1672,313888,783453,1024128,300265,771011,1005690,289880,757938,970239,264247
1673,313905,783469,1024151,300279,771024,1005710,289897,757954,970262,264256
1674,313923,783485,1024174,300293,771037,1005729,289914,757969,970286,264271
1675,313940,783500,1024197,300308,771050,1005748,289932,757985,970309,264274
1676,313957,783516,1024221,300322,771063,1005768,289949,758001,970332,264296
1677,313974,783532,1024244,300337,771076,1005787,289967,758017,970355,264308
1678,313991,783547,1024267,300351,771089,1005807,289984,758032,970379,264317
1679,314008,783563,1024290,300365,771102,1005826,290001,758048,970402,264340
1680,314025,783578,1024313,300380,771115,1005845,290019,758064,970425,264360
1681,314042,783594,1024337,300394,771128,1005865,290036,758079,970448,264371
1682,314059,783610,1024360,300408,771142,1005884,290053,758095,970471,264390
1683,314076,783625,1024383,300423,771155,1005903,290071,758111,970494,264397
1684,314093,783641,1024406,300437,771168,1005923,290088,758126,970518,264411
1685,314110,783656,1024429,300451,771181,1005942,290105,758142,970541,264423
1686,314127,783672,1024452,300466,771194,1005961,290123,758157,970564,264442
1687,314144,783688,1024475,300480,771207,1005980,290140,758173,970587,264458
1688,314161,783703,1024498,300494,771220,1006000,290157,758189,970610,264469
1689,314178,783719,1024521,300508,771233,1006019,290174,758204,970633,264482
1690,314195,783734,1024544,300523,771246,1006038,290192,758220,970656,264496
1691,314212,783750,1024568,300537,771259,1006057,290209,758235,970679,264508
1692,314229,783765,1024591,300551,771272,1006077,290226,758251,970702,264529
1693,314246,783781,1024614,300566,771285,1006096,290243,758266,970725,264539
1694,314263,783796,1024637,300580,771298,1006115,290260,758282,970748,264552
1695,314280,783812,1024659,300594,771310,1006134,290278,758297,970771,264561
1696,314297,783827,1024682,300608,771323,1006153,290295,758313,970794,264584
1697,314314,783843,1024705,300622,771336,1006173,290312,758329,970817,264594
1698,314331,783858,1024728,300637,771349,1006192,290329,758344,970840,264608
1699,314347,783874,1024751,300651,771362,1006211,290346,758360,970863,264623
1700,314364,783889,1024774,300665,771375,1006230,290363,758375,970886,264639
1701,314381,783905,1024797,300679,771388,1006249,290381,758390,970909,264656
1702,314398,783920,1024820,300693,771401,1006268,290398,758406,970931,264665
1703,314415,783935,1024843,300707,771414,1006287,290415,758421,970954,264678
1704,314432,783951,1024866,300722,771427,1006306,290432,758437,970977,264686
1705,314448,783966,1024888,300736,771440,1006325,290449,758452,971000,264693
1706,314465,783982,1024911,300750,771452,1006344,290466,758468,971023,264724
1707,314482,783997,1024934,300764,771465,1006363,290483,758483,971046,264733
1708,314499,784012,1024957,300778,771478,1006383,290500,758499,971068,264740
1709,314516,784028,1024980,300792,771491,1006402,290517,758514,971091,264745
1710,314532,784043,1025002,300806,771504,1006421,290534,758529,971114,264773
1711,314549,784059,1025025,300820,771517,1006440,290551,758545,971137,264789
1712,314566,784074,1025048,300834,771529,1006459,290568,758560,971159,264803
1713,314583,784089,1025071,300849,771542,1006478,290585,758575,971182,264820
1714,314599,784105,1025093,300863,771555,1006496,290602,758591,971205,264825
1715,314616,784120,1025116,300877,771568,1006515,290619,758606,971228,264836
1716,314633,784135,1025139,300891,771581,1006534,290636,758621,971250,264865
1717,314649,784150,1025162,300905,771593,1006553,290653,758637,971273,264875
1718,314666,784166,1025184,300919,771606,1006572,290670,758652,971296,264882
1719,314683,784181,1025207,300933,771619,1006591,290687,758667,971318,264897
1720,314699,784196,1025229,300947,771632,1006610,290704,758683,971341,264919
1721,314716,784212,1025252,300961,771644,1006629,290721,758698,971364,264921
1722,314733,784227,1025275,300975,771657,1006648,290738,758713,971386,264946
1723,314749,784242,1025297,300989,771670,1006667,290755,758729,971409,264953
1724,314766,784257,1025320,301003,771683,1006686,290772,758744,971431,264968
1725,314783,784272,1025342,301017,771695,1006704,290789,758759,971454,264976
1726,314799,784288,1025365,301031,771708,1006723,290806,758774,971477,264994
1727,314816,784303,1025388,301045,771721,1006742,290822,758790,971499,265010
1728,314832,784318,1025410,301059,771734,1006761,290839,758805,971522,265024
1729,314849,784333,1025433,301073,771746,1006780,290856,758820,971544,265038
1730,314865,784348,1025455,301086,771759,1006798,290873,758835,971567,265058
1731,314882,784364,1025478,301100,771772,1006817,290890,758851,971589,265065
1732,314899,784379,1025500,301114,771784,1006836,290907,758866,971612,265078
1733,314915,784394,1025523,301128,771797,1006855,290923,758881,971634,265087
1734,314932,784409,1025545,301142,771810,1006874,290940,758896,971657,265109
1735,314948,784424,1025568,301156,771822,1006892,290957,758911,971679,265120
1736,314965,784439,1025590,301170,771835,1006911,290974,758926,971701,265132
1737,314981,784454,1025612,301184,771848,1006930,290991,758942,971724,265142
1738,314998,784470,1025635,301198,771860,1006948,291007,758957,971746,265165
1739,315014,784485,1025657,301211,771873,1006967,291024,758972,971769,265179
1740,315031,784500,1025680,301225,771885,1006986,291041,758987,971791,265185
1741,315047,784515,1025702,301239,771898,1007004,291058,759002,971813,265202
1742,315063,784530,1025724,301253,771911,1007023,291074,759017,971836,265214
1743,315080,784545,1025747,301267,771923,1007042,291091,759032,971858,265230
1744,315096,784560,1025769,301281,771936,1007060,291108,759047,971880,265231
1745,315113,784575,1025791,301294,771948,1007079,291124,759062,971903,265260
1746,315129,784590,1025814,301308,771961,1007098,291141,759078,971925,265277
1747,315146,784605,1025836,301322,771973,1007116,291158,759093,971947,265289
1748,315162,784620,1025858,301336,771986,1007135,291174,759108,971970,265304
1749,315178,784635,1025880,301350,771999,1007153,291191,759123,971992,265309
1750,315195,784650,1025903,301363,772011,1007172,291208,759138,972014,265312
1751,315211,784665,1025925,301377,772024,1007191,291224,759153,972036,265335
1752,315227,784680,1025947,301391,772036,1007209,291241,759168,972059,265343
1753,315244,784695,1025969,301405,772049,1007228,291257,759183,972081,265369
1754,315260,784710,1025992,301418,772061,1007246,291274,759198,972103,265375
1755,315276,784725,1026014,301432,772074,1007265,291291,759213,972125,265396
1756,315293,784740,1026036,301446,772086,1007283,291307,759228,972147,265405
1757,315309,784755,1026058,301460,772099,1007302,291324,759243,972170,265419
1758,315325,784770,1026080,301473,772111,1007320,291340,759258,972192,265436
1759,315342,784785,1026102,301487,772124,1007339,291357,759273,972214,265449
1760,315358,784800,1026124,301501,772136,1007357,291374,759288,972236,265464
1761,315374,784815,1026147,301514,772149,1007376,291390,759303,972258,265484
1762,315390,784830,1026169,301528,772161,1007394,291407,759318,972280,265496
1763,315407,784845,1026191,301542,772173,1007412,291423,759332,972302,265502
1764,315423,784859,1026213,301555,772186,1007431,291440,759347,972324,265517
1765,315439,784874,1026235,301569,772198,1007449,291456,759362,972346,265525
1766,315455,784889,1026257,301583,772211,1007468,291473,759377,972368,265538
1767,315472,784904,1026279,301596,772223,1007486,291489,759392,972390,265538
1768,315488,784919,1026301,301610,772236,1007505,291506,759407,972413,265569
1769,315504,784934,1026323,301623,772248,1007523,291522,759422,972435,265583
1770,315520,784949,1026345,301637,772260,1007541,291538,759437,972457,265594
1771,315536,784963,1026367,301651,772273,1007560,291555,759452,972479,265585
1772,315552,784978,1026389,301664,772285,1007578,291571,759466,972500,265619
1773,315569,784993,1026411,301678,772298,1007596,291588,759481,972522,265633
1774,315585,785008,1026433,301691,772310,1007615,291604,759496,972544,265640
1775,315601,785023,1026455,301705,772322,1007633,291621,759511,972566,265662
1776,315617,785037,1026477,301719,772335,1007651,291637,759526,972588,265663
1777,315633,785052,1026499,301732,772347,1007670,291653,759541,972610,265680
1778,315649,785067,1026521,301746,772359,1007688,291670,759555,972632,265695
1779,315665,785082,1026542,301759,772372,1007706,291686,759570,972654,265716
1780,315681,785096,1026564,301773,772384,1007724,291702,759585,972676,265728
1781,315698,785111,1026586,301786,772396,1007743,291719,759600,972698,265749
1782,315714,785126,1026608,301800,772409,1007761,291735,759615,972720,265753
1783,315730,785141,1026630,301813,772421,1007779,291751,759629,972741,265764
1784,315746,785155,1026652,301827,772433,1007797,291768,759644,972763,265782
1785,315762,785170,1026674,301840,772446,1007815,291784,759659,972785,265792
1786,315778,785185,1026695,301854,772458,1007834,291800,759673,972807,265807
1787,315794,785199,1026717,301867,772470,1007852,291817,759688,972829,265822
1788,315810,785214,1026739,301881,772482,1007870,291833,759703,972850,265824
1789,315826,785229,1026761,301894,772495,1007888,291849,759718,972872,265846
1790,315842,785244,1026782,301908,772507,1007906,291865,759732,972894,265857
1791,315858,785258,1026804,301921,772519,1007925,291882,759747,972916,265868
1792,315874,785273,1026826,301935,772531,1007943,291898,759762,972937,265880
1793,315890,785287,1026848,301948,772544,1007961,291914,759776,972959,265894
1794,315906,785302,1026869,301961,772556,1007979,291930,759791,972981,265918
1795,315922,785317,1026891,301975,772568,1007997,291947,759806,973003,265925
1796,315938,785331,1026913,301988,772580,1008015,291963,759820,973024,265938
1797,315954,785346,1026934,302002,772592,1008033,291979,759835,973046,265957
1798,315970,785361,1026956,302015,772605,1008051,291995,759850,973068,265971
1799,315985,785375,1026978,302028,772617,1008069,292011,759864,973089,265990
1800,316001,785390,1026999,302042,772629,1008087,292028,759879,973111,265992
1801,316017,785404,1027021,302055,772641,1008105,292044,759894,973132,266011
1802,316033,785419,1027043,302068,772653,1008123,292060,759908,973154,266022
1803,316049,785433,1027064,302082,772666,1008142,292076,759923,973176,266024
1804,316065,785448,1027086,302095,772678,1008160,292092,759937,973197,266043
1805,316081,785463,1027107,302109,772690,1008178,292108,759952,973219,266062
1806,316097,785477,1027129,302122,772702,1008196,292124,759966,973240,266075
1807,316113,785492,1027150,302135,772714,1008214,292140,759981,973262,266087
1808,316128,785506,1027172,302149,772726,1008232,292157,759996,973283,266099
1809,316144,785521,1027193,302162,772738,1008249,292173,760010,973305,266113
1810,316160,785535,1027215,302175,772751,1008267,292189,760025,973326,266123
1811,316176,785550,1027236,302188,772763,1008285,292205,760039,973348,266141
1812,316192,785564,1027258,302202,772775,1008303,292221,760054,973369,266153
1813,316207,785579,1027279,302215,772787,1008321,292237,760068,973391,266162
1814,316223,785593,1027301,302228,772799,1008339,292253,760083,973412,266172
1815,316239,785608,1027322,302242,772811,1008357,292269,760097,973434,266189
1816,316255,785622,1027344,302255,772823,1008375,292285,760112,973455,266211
1817,316270,785636,1027365,302268,772835,1008393,292301,760126,973477,266214
1818,316286,785651,1027387,302281,772847,1008411,292317,760141,973498,266228
1819,316302,785665,1027408,302295,772859,1008429,292333,760155,973520,266245
1820,316318,785680,1027429,302308,772871,1008446,292349,760170,973541,266251
1821,316333,785694,1027451,302321,772884,1008464,292365,760184,973562,266260
1822,316349,785709,1027472,302334,772896,1008482,292381,760199,973584,266277
1823,316365,785723,1027494,302347,772908,1008500,292397,760213,973605,266291
1824,316381,785737,1027515,302361,772920,1008518,292413,760227,973626,266303
1825,316396,785752,1027536,302374,772932,1008536,292429,760242,973648,266330
1826,316412,785766,1027558,302387,772944,1008553,292445,760256,973669,266335
1827,316428,785781,1027579,302400,772956,1008571,292461,760271,973690,266348
1828,316443,785795,1027600,302413,772968,1008589,292477,760285,973712,266359
1829,316459,785809,1027621,302427,772980,1008607,292493,760299,973733,266370
1830,316475,785824,1027643,302440,772992,1008624,292508,760314,973754,266379
1831,316490,785838,1027664,302453,773004,1008642,292524,760328,973775,266393
1832,316506,785852,1027685,302466,773016,1008660,292540,760343,973797,266401
1833,316521,785867,1027707,302479,773028,1008678,292556,760357,973818,266424
1834,316537,785881,1027728,302492,773040,1008695,292572,760371,973839,266436
1835,316553,785895,1027749,302505,773051,1008713,292588,760386,973860,266448
1836,316568,785910,1027770,302518,773063,1008731,292604,760400,973882,266463
1837,316584,785924,1027791,302532,773075,1008749,292619,760414,973903,266468
1838,316599,785938,1027813,302545,773087,1008766,292635,760429,973924,266489
1839,316615,785952,1027834,302558,773099,1008784,292651,760443,973945,266498
1840,316631,785967,1027855,302571,773111,1008802,292667,760457,973966,266511
1841,316646,785981,1027876,302584,773123,1008819,292683,760471,973988,266531
1842,316662,785995,1027897,302597,773135,1008837,292699,760486,974009,266541
1843,316677,786009,1027918,302610,773147,1008854,292714,760500,974030,266555
1844,316693,786024,1027939,302623,773159,1008872,292730,760514,974051,266564
1845,316708,786038,1027961,302636,773171,1008890,292746,760529,974072,266579
1846,316724,786052,1027982,302649,773183,1008907,292762,760543,974093,266586
1847,316739,786066,1028003,302662,773194,1008925,292777,760557,974114,266600
1848,316755,786081,1028024,302675,773206,1008943,292793,760571,974135,266623
1849,316770,786095,1028045,302688,773218,1008960,292809,760585,974156,266624
1850,316786,786109,1028066,302701,773230,1008978,292825,760600,974177,266640
1851,316801,786123,1028087,302714,773242,1008995,292840,760614,974198,266652
1852,316817,786137,1028108,302727,773254,1009013,292856,760628,974219,266674
1853,316832,786151,1028129,302740,773266,1009030,292872,760642,974240,266686
1854,316847,786166,1028150,302753,773277,1009048,292887,760657,974261,266694
1855,316863,786180,1028171,302766,773289,1009065,292903,760671,974282,266704
1856,316878,786194,1028192,302779,773301,1009083,292919,760685,974303,266718
1857,316894,786208,1028213,302792,773313,1009100,292934,760699,974324,266734
1858,316909,786222,1028234,302805,773325,1009118,292950,760713,974345,266738
1859,316924,786236,1028255,302818,773336,1009135,292966,760727,974366,266758
1860,316940,786250,1028276,302831,773348,1009153,292981,760742,974387,266775
1861,316955,786265,1028297,302844,773360,1009170,292997,760756,974408,266786
1862,316971,786279,1028318,302857,773372,1009188,293013,760770,974429,266795
1863,316986,786293,1028338,302870,773384,1009205,293028,760784,974450,266806
1864,317001,786307,1028359,302883,773395,1009223,293044,760798,974471,266821
1865,317017,786321,1028380,302896,773407,1009240,293059,760812,974492,266831
1866,317032,786335,1028401,302908,773419,1009257,293075,760826,974513,266843
1867,317047,786349,1028422,302921,773431,1009275,293091,760840,974533,266852
1868,317063,786363,1028443,302934,773442,1009292,293106,760854,974554,266870
1869,317078,786377,1028464,302947,773454,1009310,293122,760869,974575,266885
1870,317093,786391,1028484,302960,773466,1009327,293137,760883,974596,266894
1871,317109,786405,1028505,302973,773478,1009344,293153,760897,974617,266906
1872,317124,786419,1028526,302986,773489,1009362,293168,760911,974638,266918
1873,317139,786433,1028547,302999,773501,1009379,293184,760925,974658,266930
1874,317154,786447,1028568,303011,773513,1009396,293199,760939,974679,266947
1875,317170,786461,1028588,303024,773524,1009414,293215,760953,974700,266969
1876,317185,786475,1028609,303037,773536,1009431,293230,760967,974721,266974
1877,317200,786489,1028630,303050,773548,1009448,293246,760981,974741,266969
1878,317215,786503,1028651,303063,773560,1009466,293261,760995,974762,266998
1879,317231,786517,1028671,303076,773571,1009483,293277,761009,974783,267007
1880,317246,786531,1028692,303088,773583,1009500,293292,761023,974804,267033
1881,317261,786545,1028713,303101,773595,1009518,293308,761037,974824,267022
1882,317276,786559,1028733,303114,773606,1009535,293323,761051,974845,267044
1883,317292,786573,1028754,303127,773618,1009552,293339,761065,974866,267057
1884,317307,786587,1028775,303139,773629,1009569,293354,761079,974886,267060
1885,317322,786601,1028795,303152,773641,1009587,293370,761093,974907,267086
1886,317337,786615,1028816,303165,773653,1009604,293385,761107,974928,267094
1887,317352,786629,1028837,303178,773664,1009621,293400,761121,974948,267107
1888,317367,786643,1028857,303190,773676,1009638,293416,761135,974969,267120
1889,317383,786656,1028878,303203,773688,1009655,293431,761148,974989,267141
1890,317398,786670,1028899,303216,773699,1009673,293447,761162,975010,267156
1891,317413,786684,1028919,303229,773711,1009690,293462,761176,975031,267160
1892,317428,786698,1028940,303241,773722,1009707,293477,761190,975051,267176
1893,317443,786712,1028960,303254,773734,1009724,293493,761204,975072,267188
1894,317458,786726,1028981,303267,773746,1009741,293508,761218,975092,267199
1895,317473,786740,1029001,303280,773757,1009759,293523,761232,975113,267208
1896,317488,786754,1029022,303292,773769,1009776,293539,761246,975133,267222
1897,317503,786767,1029042,303305,773780,1009793,293554,761260,975154,267219
1898,317518,786781,1029063,303318,773792,1009810,293569,761274,975174,267249
1899,317534,786795,1029083,303330,773803,1009827,293585,761287,975195,267259
1900,317549,786809,1029104,303343,773815,1009844,293600,761301,975215,267268
1901,317564,786823,1029124,303356,773826,1009861,293615,761315,975236,267286
1902,317579,786836,1029145,303368,773838,1009878,293631,761329,975256,267298
1903,317594,786850,1029165,303381,773850,1009895,293646,761343,975277,267303
1904,317609,786864,1029186,303393,773861,1009912,293661,761357,975297,267328
1905,317624,786878,1029206,303406,773873,1009930,293676,761370,975318,267323
1906,317639,786892,1029227,303419,773884,1009947,293692,761384,975338,267340
1907,317654,786905,1029247,303431,773896,1009964,293707,761398,975359,267359
1908,317669,786919,1029267,303444,773907,1009981,293722,761412,975379,267357
1909,317684,786933,1029288,303457,773919,1009998,293737,761426,975399,267382
1910,317699,786947,1029308,303469,773930,1010015,293753,761439,975420,267390
1911,317714,786960,1029329,303482,773942,1010032,293768,761453,975440,267413
1912,317729,786974,1029349,303494,773953,1010049,293783,761467,975460,267432
1913,317744,786988,1029369,303507,773964,1010066,293798,761481,975481,267435
1914,317759,787002,1029390,303519,773976,1010083,293813,761494,975501,267448
1915,317774,787015,1029410,303532,773987,1010100,293828,761508,975522,267472
1916,317788,787029,1029430,303545,773999,1010117,293844,761522,975542,267470
1917,317803,787043,1029451,303557,774010,1010134,293859,761536,975562,267487
1918,317818,787056,1029471,303570,774022,1010150,293874,761549,975582,267495
1919,317833,787070,1029491,303582,774033,1010167,293889,761563,975603,267513
1920,317848,787084,1029512,303595,774045,1010184,293904,761577,975623,267517
1921,317863,787097,1029532,303607,774056,1010201,293919,761590,975643,267524
1922,317878,787111,1029552,303620,774067,1010218,293935,761604,975664,267544
1923,317893,787125,1029572,303632,774079,1010235,293950,761618,975684,267556
1924,317908,787138,1029593,303645,774090,1010252,293965,761631,975704,267567
1925,317923,787152,1029613,303657,774102,1010269,293980,761645,975724,267578
1926,317937,787166,1029633,303670,774113,1010286,293995,761659,975744,267593
1927,317952,787179,1029653,303682,774124,1010303,294010,761672,975765,267596
1928,317967,787193,1029673,303695,774136,1010319,294025,761686,975785,267622
1929,317982,787206,1029694,303707,774147,1010336,294040,761700,975805,267644
1930,317997,787220,1029714,303720,774158,1010353,294055,761713,975825,267641
1931,318011,787234,1029734,303732,774170,1010370,294070,761727,975845,267654
1932,318026,787247,1029754,303745,774181,1010387,294085,761741,975866,267669
1933,318041,787261,1029774,303757,774193,1010404,294100,761754,975886,267680
1934,318056,787274,1029794,303769,774204,1010420,294115,761768,975906,267690
1935,318071,787288,1029814,303782,774215,1010437,294130,761781,975926,267717
1936,318085,787301,1029835,303794,774227,1010454,294145,761795,975946,267717
1937,318100,787315,1029855,303807,774238,1010471,294160,761808,975966,267729
1938,318115,787329,1029875,303819,774249,1010487,294175,761822,975986,267747
1939,318130,787342,1029895,303832,774260,1010504,294190,761836,976006,267738
1940,318144,787356,1029915,303844,774272,1010521,294205,761849,976026,267769
1941,318159,787369,1029935,303856,774283,1010538,294220,761863,976046,267775
1942,318174,787383,1029955,303869,774294,1010554,294235,761876,976066,267789
1943,318189,787396,1029975,303881,774306,1010571,294250,761890,976087,267804
1944,318203,787410,1029995,303894,774317,1010588,294265,761903,976107,267811
1945,318218,787423,1030015,303906,774328,1010605,294280,761917,976127,267825
1946,318233,787437,1030035,303918,774339,1010621,294295,761930,976147,267836
1947,318247,787450,1030055,303931,774351,1010638,294310,761944,976167,267853
1948,318262,787464,1030075,303943,774362,1010655,294325,761957,976187,267861
1949,318277,787477,1030095,303955,774373,1010671,294340,761971,976207,267880
1950,318291,787491,1030115,303968,774385,1010688,294355,761984,976226,267887
1951,318306,787504,1030135,303980,774396,1010705,294370,761998,976246,267894
1952,318321,787517,1030155,303992,774407,1010721,294385,762011,976266,267908
1953,318335,787531,1030175,304005,774418,1010738,294399,762025,976286,267921
1954,318350,787544,1030195,304017,774429,1010755,294414,762038,976306,267934
1955,318365,787558,1030215,304029,774441,1010771,294429,762052,976326,267946
1956,318379,787571,1030235,304041,774452,1010788,294444,762065,976346,267960
1957,318394,787585,1030254,304054,774463,1010804,294459,762079,976366,267970
1958,318409,787598,1030274,304066,774474,1010821,294474,762092,976386,267984
1959,318423,787611,1030294,304078,774485,1010838,294489,762106,976406,267998
1960,318438,787625,1030314,304091,774497,1010854,294503,762119,976426,268009
1961,318452,787638,1030334,304103,774508,1010871,294518,762132,976445,268020
1962,318467,787652,1030354,304115,774519,1010887,294533,762146,976465,268035
1963,318481,787665,1030374,304127,774530,1010904,294548,762159,976485,268045
1964,318496,787678,1030393,304140,774541,1010920,294563,762173,976505,268050
1965,318511,787692,1030413,304152,774553,1010937,294577,762186,976525,268071
1966,318525,787705,1030433,304164,774564,1010953,294592,762199,976545,268083
1967,318540,787718,1030453,304176,774575,1010970,294607,762213,976564,268084
1968,318554,787732,1030473,304189,774586,1010986,294622,762226,976584,268095
1969,318569,787745,1030492,304201,774597,1011003,294636,762239,976604,268113
1970,318583,787758,1030512,304213,774608,1011019,294651,762253,976624,268126
1971,318598,787772,1030532,304225,774619,1011036,294666,762266,976643,268138
1972,318612,787785,1030552,304237,774631,1011052,294681,762279,976663,268153
1973,318627,787798,1030571,304250,774642,1011069,294695,762293,976683,268169
1974,318641,787812,1030591,304262,774653,1011085,294710,762306,976703,268180
1975,318656,787825,1030611,304274,774664,1011102,294725,762319,976722,268186
1976,318670,787838,1030631,304286,774675,1011118,294740,762333,976742,268194
1977,318685,787851,1030650,304298,774686,1011135,294754,762346,976762,268210
1978,318699,787865,1030670,304310,774697,1011151,294769,762359,976781,268222
1979,318714,787878,1030690,304323,774708,1011168,294784,762373,976801,268237
1980,318728,787891,1030709,304335,774719,1011184,294798,762386,976821,268251
1981,318742,787904,1030729,304347,774730,1011200,294813,762399,976840,268260
1982,318757,787918,1030749,304359,774741,1011217,294828,762413,976860,268271
1983,318771,787931,1030768,304371,774752,1011233,294842,762426,976880,268288
1984,318786,787944,1030788,304383,774764,1011250,294857,762439,976899,268294
1985,318800,787957,1030807,304395,774775,1011266,294872,762452,976919,268306
1986,318814,787971,1030827,304407,774786,1011282,294886,762466,976939,268318
1987,318829,787984,1030847,304419,774797,1011299,294901,762479,976958,268332
1988,318843,787997,1030866,304432,774808,1011315,294915,762492,976978,268344
1989,318858,788010,1030886,304444,774819,1011331,294930,762505,976997,268363
1990,318872,788023,1030905,304456,774830,1011348,294950,762518,977017,268362
1991,318886,788037,1030925,304468,774841,1011364,294959,762532,977036,268378
1992,318901,788050,1030944,304480,774852,1011380,294974,762545,977056,268395
1993,318915,788063,1030964,304492,774863,1011397,294988,762558,977075,268405
1994,318929,788076,1030984,304504,774874,1011413,295003,762571,977095,268422
1995,318944,788089,1031003,304516,774885,1011429,295017,762584,977115,268425
1996,318958,788102,1031023,304528,774896,1011445,295032,762598,977134,268444
1997,318972,788116,1031042,304540,774907,1011462,295047,762611,977154,268447
1998,318987,788129,1031062,304552,774918,1011478,295061,762624,977173,268457
1999,319001,788142,1031081,304564,774929,1011494,295076,762637,977192,268474
2000,319015,788155,1031100,304576,774940,1011510,295090,762650,977212,268482

==> data/two_stage_l2_compare.csv <==
k,slj_sum,slj_no_sum_W,slj_no_sum_no_W,two_slj_sum,two_slj_sum_W,two_slj_sum_or_W
6,44169,133230,174626,11517,10006,10970
7,52813,141704,187233,21632,21632,22319
8,58908,147723,196215,28475,28475,30212
9,63708,152482,203333,33676,33676,36706
10,67694,156444,209270,37923,37923,42277
11,71114,159850,214378,41529,41529,47159
12,74113,162841,218869,44669,44669,51505
13,76786,165509,222880,47454,47454,55418
14,79198,167919,226505,49958,49958,58977
15,81397,170118,229815,52234,52234,62237
16,83418,172140,232860,54321,54321,65248
17,85287,174011,235681,56247,56247,68041
18,87026,175753,238308,58037,58037,70648
19,88653,177383,240766,59708,59708,73091
20,90181,178914,243077,61275,61275,75390
21,91621,180358,245257,62751,62751,77560
22,92983,181724,247320,64146,64146,79615
23,94275,183020,249279,65468,65468,81567
24,95504,184254,251143,66724,66724,83425
25,96676,185430,252921,67921,67921,85199
26,97796,186554,254621,69064,69064,86895
27,98868,187630,256249,70158,70158,88520
28,99896,188663,257811,71207,71207,90080
29,100884,189655,259313,72214,72214,91580
30,101835,190610,260759,73182,73182,93023
31,102751,191530,262153,74115,74115,94416
32,103636,192419,263498,75015,75015,95759
33,104490,193277,264798,75885,75885,97059
34,105316,194107,266056,76725,76725,98316
35,106116,194911,267275,77538,77538,99533
36,106891,195691,268456,78327,78327,100713
37,107644,196447,269602,79091,79091,101859
38,108374,197181,270716,79833,79833,102972
39,109084,197895,271798,80554,80554,104053
40,109775,198589,272851,81256,81256,105106
41,110447,199265,273876,81938,81938,106130
42,111101,199924,274875,82602,82602,107129
43,111740,200565,275848,83250,83250,108102
44,112362,201191,276798,83881,83881,109052
45,112969,201802,277725,84498,84498,109979
46,113562,202399,278631,85099,85099,110883
47,114142,202982,279516,85687,85687,111768
48,114708,203551,280381,86261,86261,112633
49,115262,204109,281227,86823,86823,113480
50,115804,204654,282055,87372,87372,114307
51,116335,205188,282866,87910,87910,115118
52,116855,205711,283661,88436,88436,115912
53,117364,206224,284439,88952,88952,116690
54,117863,206726,285202,89458,89458,117454
55,118353,207218,285951,89954,89954,118202
56,118833,207702,286685,90440,90440,118935
57,119304,208176,287406,90917,90917,119656
58,119767,208641,288113,91385,91385,120363
59,120221,209099,288808,91845,91845,121058
60,120667,209548,289490,92297,92297,121741
61,121106,209989,290161,92741,92741,122412
62,121536,210423,290821,93177,93177,123071
63,121960,210849,291469,93606,93606,123720
64,122377,211269,292107,94027,94027,124357
65,122787,211681,292734,94442,94442,124985
66,123190,212087,293352,94850,94850,125602
67,123587,212487,293960,95251,95251,126210
68,123978,212880,294558,95647,95647,126809
69,124363,213268,295148,96036,96036,127397
70,124742,213649,295728,96419,96419,127978
71,125115,214025,296300,96797,96797,128550
72,125483,214396,296864,97169,97169,129114
73,125846,214761,297420,97536,97536,129669
74,126204,215121,297968,97897,97897,130217
75,126556,215476,298508,98254,98254,130757
76,126904,215826,299041,98605,98605,131290
77,127247,216172,299566,98952,98952,131816
78,127585,216512,300085,99294,99294,132334
79,127919,216849,300597,99631,99631,132846
80,128248,217180,301102,99964,99964,133351
81,128574,217508,301600,100293,100293,133850
82,128895,217831,302093,100617,100617,134342
83,129212,218151,302579,100938,100938,134828
84,129525,218466,303059,101254,101254,135308
85,129834,218777,303533,101566,101566,135783
86,130140,219085,304002,101875,101875,136251
87,130442,219389,304465,102180,102180,136714
88,130740,219690,304922,102481,102481,137172
89,131035,219986,305375,102779,102779,137624
90,131326,220280,305822,103073,103073,138071
91,131614,220570,306264,103364,103364,138513
92,131899,220857,306700,103652,103652,138950
93,132181,221141,307133,103936,103936,139382
94,132459,221421,307560,104217,104217,139809
95,132734,221699,307983,104496,104496,140232
96,133007,221973,308401,104771,104771,140650
97,133276,222244,308814,105043,105043,141064
98,133543,222513,309224,105312,105312,141473
99,133807,222779,309629,105578,105578,141878
100,134068,223042,310030,105842,105842,142279
101,134327,223302,310427,106103,106103,142676
102,134583,223560,310819,106361,106361,143069
103,134836,223815,311208,106617,106617,143458
104,135087,224068,311593,106870,106870,143843
105,135335,224318,311974,107121,107121,144224
106,135581,224566,312352,107369,107369,144601
107,135824,224811,312726,107614,107614,144975
108,136065,225054,313096,107858,107858,145346
109,136304,225295,313463,108099,108099,145712
110,136541,225533,313826,108338,108338,146076
111,136775,225769,314186,108574,108574,146436
112,137007,226003,314543,108808,108808,146793
113,137238,226235,314897,109041,109041,147146
114,137466,226465,315247,109271,109271,147496
115,137692,226692,315594,109499,109499,147843
116,137916,226918,315938,109725,109725,148188
117,138138,227142,316279,109949,109949,148529
118,138358,227363,316617,110171,110171,148867
119,138576,227583,316953,110391,110391,149202
120,138792,227801,317285,110609,110609,149534
121,139006,228017,317614,110825,110825,149864
122,139219,228231,317941,111040,111040,150191
123,139430,228444,318265,111252,111252,150515
124,139639,228655,318587,111463,111463,150836
125,139846,228863,318905,111672,111672,151155
126,140052,229071,319221,111880,111880,151471
127,140256,229276,319535,112086,112086,151784
128,140458,229480,319846,112290,112290,152095
129,140659,229682,320155,112492,112492,152404
130,140858,229883,320461,112693,112693,152710
131,141056,230082,320764,112892,112892,153014
132,141252,230280,321066,113090,113090,153315
133,141447,230476,321365,113286,113286,153614
134,141640,230670,321662,113481,113481,153911
135,141831,230863,321956,113674,113674,154206
136,142021,231055,322249,113866,113866,154498
137,142210,231245,322539,114056,114056,154788
138,142397,231434,322827,114245,114245,155076
139,142583,231621,323113,114432,114432,155362
140,142768,231807,323396,114618,114618,155646
141,142951,231992,323678,114803,114803,155928
142,143133,232175,323958,114986,114986,156207
143,143313,232357,324236,115168,115168,156485
144,143493,232538,324511,115349,115349,156761
145,143671,232717,324785,115528,115528,157035
146,143847,232895,325057,115707,115707,157306
147,144023,233072,325327,115884,115884,157576
148,144197,233248,325595,116059,116059,157845
149,144370,233422,325861,116234,116234,158111
150,144542,233595,326126,116407,116407,158375
151,144713,233768,326389,116579,116579,158638
152,144883,233938,326650,116750,116750,158899
153,145051,234108,326909,116920,116920,159158
154,145218,234277,327166,117089,117089,159416
155,145385,234444,327422,117256,117256,159671
156,145550,234611,327676,117423,117423,159926
157,145714,234776,327929,117588,117588,160178
158,145877,234941,328179,117752,117752,160429
159,146039,235104,328429,117915,117915,160678
160,146200,235266,328676,118078,118078,160926
161,146360,235427,328922,118239,118239,161172
162,146519,235587,329167,118399,118399,161416
163,146676,235746,329410,118558,118558,161659
164,146833,235905,329651,118716,118716,161901
165,146989,236062,329891,118873,118873,162141
166,147144,236218,330130,119029,119029,162379
167,147298,236373,330367,119185,119185,162616
168,147451,236527,330603,119339,119339,162852
169,147604,236681,330837,119492,119492,163086
170,147755,236833,331070,119644,119644,163319
171,147905,236985,331301,119796,119796,163550
172,148055,237135,331531,119947,119947,163780
173,148203,237285,331760,120096,120096,164009
174,148351,237434,331987,120245,120245,164236
175,148498,237582,332213,120393,120393,164462
176,148644,237729,332438,120540,120540,164687
177,148789,237875,332661,120686,120686,164911
178,148933,238021,332883,120832,120832,165133
179,149076,238165,333104,120976,120976,165354
180,149219,238309,333324,121120,121120,165573
181,149361,238452,333542,121263,121263,165792
182,149502,238594,333760,121405,121405,166009
183,149642,238736,333976,121546,121546,166225
184,149782,238876,334190,121687,121687,166440
185,149921,239016,334404,121826,121826,166653
186,150058,239155,334616,121965,121965,166866
187,150196,239293,334828,122103,122103,167077
188,150332,239431,335038,122241,122241,167287
189,150468,239568,335247,122378,122378,167496
190,150603,239704,335455,122514,122514,167704
191,150737,239839,335662,122649,122649,167911
192,150871,239974,335867,122783,122783,168117
193,151004,240108,336072,122917,122917,168321
194,151136,240241,336275,123050,123050,168525
195,151267,240373,336478,123183,123183,168727
196,151398,240505,336679,123314,123314,168929
197,151528,240636,336880,123445,123445,169129
198,151657,240767,337079,123576,123576,169328
199,151786,240897,337277,123705,123705,169527
200,151914,241026,337475,123834,123834,169724
201,152042,241154,337671,123963,123963,169921
202,152169,241282,337867,124091,124091,170116
203,152295,241409,338061,124218,124218,170310
204,152420,241536,338254,124344,124344,170504
205,152545,241662,338447,124470,124470,170696
206,152670,241787,338638,124595,124595,170888
207,152793,241912,338829,124720,124720,171078
208,152916,242036,339018,124844,124844,171268
209,153039,242159,339207,124967,124967,171457
210,153161,242282,339395,125090,125090,171644
211,153282,242404,339582,125212,125212,171831
212,153403,242526,339768,125333,125333,172017
213,153523,242647,339953,125454,125454,172202
214,153642,242768,340137,125575,125575,172387
215,153761,242888,340321,125695,125695,172570
216,153880,243007,340503,125814,125814,172753
217,153998,243126,340685,125933,125933,172934
218,154115,243244,340866,126051,126051,173115
219,154232,243362,341046,126168,126168,173295
220,154348,243479,341225,126285,126285,173474
221,154464,243596,341403,126402,126402,173653
222,154579,243712,341581,126518,126518,173830
223,154694,243828,341757,126633,126633,174007
224,154808,243943,341933,126748,126748,174183
225,154922,244057,342108,126863,126863,174358
226,155035,244171,342283,126976,126976,174532
227,155147,244285,342456,127090,127090,174706
228,155259,244398,342629,127203,127203,174878
229,155371,244510,342801,127315,127315,175051
230,155482,244622,342972,127427,127427,175222
231,155593,244734,343143,127538,127538,175392
232,155703,244845,343313,127649,127649,175562
233,155812,244955,343482,127760,127760,175731
234,155922,245065,343650,127869,127869,175899
235,156030,245175,343818,127979,127979,176067
236,156139,245284,343984,128088,128088,176234
237,156246,245393,344151,128196,128196,176400
238,156354,245501,344316,128304,128304,176565
239,156461,245609,344481,128412,128412,176730
240,156567,245716,344645,128519,128519,176894
241,156673,245823,344808,128626,128626,177057
242,156778,245929,344971,128732,128732,177220
243,156883,246035,345133,128838,128838,177382
244,156988,246141,345294,128943,128943,177543
245,157092,246246,345455,129048,129048,177704
246,157196,246350,345615,129152,129152,177864
247,157299,246454,345774,129256,129256,178023
248,157402,246558,345933,129360,129360,178182
249,157505,246661,346091,129463,129463,178340
250,157607,246764,346248,129566,129566,178497
251,157709,246867,346405,129668,129668,178654
252,157810,246969,346561,129770,129770,178810
253,157911,247071,346716,129872,129872,178966
254,158011,247172,346871,129973,129973,179121
255,158111,247273,347026,130073,130073,179275
256,158211,247373,347179,130174,130174,179429
257,158310,247473,347332,130273,130273,179582
258,158409,247573,347485,130373,130373,179734
259,158507,247672,347637,130472,130472,179886
260,158605,247771,347788,130571,130571,180037
261,158703,247870,347939,130669,130669,180188
262,158800,247968,348089,130767,130767,180338
263,158897,248065,348238,130865,130865,180488
264,158994,248163,348387,130962,130962,180637
265,159090,248260,348536,131059,131059,180785
266,159186,248356,348683,131155,131155,180933
267,159282,248453,348831,131251,131251,181080
268,159377,248549,348977,131347,131347,181227
269,159471,248644,349123,131442,131442,181373
270,159566,248739,349269,131537,131537,181518
271,159660,248834,349414,131632,131632,181664
272,159754,248929,349559,131726,131726,181808
273,159847,249023,349703,131820,131820,181952
274,159940,249116,349846,131914,131914,182095
275,160033,249210,349989,132007,132007,182238
276,160125,249303,350131,132100,132100,182381
277,160217,249396,350273,132192,132192,182523
278,160309,249488,350415,132285,132285,182664
279,160400,249580,350556,132377,132377,182805
280,160491,249672,350696,132468,132468,182945
281,160581,249763,350836,132559,132559,183085
282,160672,249854,350975,132650,132650,183224
283,160762,249945,351114,132741,132741,183363
284,160851,250035,351252,132831,132831,183502
285,160941,250125,351390,132921,132921,183639
286,161030,250215,351527,133011,133011,183777
287,161119,250305,351664,133100,133100,183914
288,161207,250394,351801,133189,133189,184050
289,161295,250483,351937,133277,133277,184186
290,161383,250571,352072,133366,133366,184321
291,161470,250659,352207,133454,133454,184456
292,161558,250747,352342,133542,133542,184591
293,161644,250835,352476,133629,133629,184725
294,161731,250922,352609,133716,133716,184859
295,161817,251009,352742,133803,133803,184992
296,161903,251096,352875,133889,133889,185124
297,161989,251182,353007,133976,133976,185257
298,162074,251268,353139,134062,134062,185388
299,162160,251354,353270,134147,134147,185520
300,162244,251440,353401,134233,134233,185651
301,162329,251525,353532,134318,134318,185781
302,162413,251610,353662,134402,134402,185911
303,162497,251695,353791,134487,134487,186041
304,162581,251779,353921,134571,134571,186170
305,162664,251863,354049,134655,134655,186299
306,162747,251947,354178,134739,134739,186427
307,162830,252030,354305,134822,134822,186555
308,162913,252114,354433,134905,134905,186682
309,162995,252197,354560,134988,134988,186809
310,163077,252279,354687,135070,135070,186936
311,163159,252362,354813,135153,135153,187062
312,163241,252444,354939,135235,135235,187188
313,163322,252526,355064,135317,135317,187313
314,163403,252608,355189,135398,135398,187438
315,163484,252689,355314,135479,135479,187563
316,163564,252770,355438,135560,135560,187687
317,163644,252851,355562,135641,135641,187811
318,163724,252932,355685,135721,135721,187934
319,163804,253012,355808,135802,135802,188057
320,163883,253092,355931,135881,135881,188180
321,163963,253172,356053,135961,135961,188302
322,164042,253252,356175,136041,136041,188424
323,164120,253331,356296,136120,136120,188546
324,164199,253410,356417,136199,136199,188667
325,164277,253489,356538,136277,136277,188787
326,164355,253568,356658,136356,136356,188908
327,164433,253646,356778,136434,136434,189028
328,164510,253724,356898,136512,136512,189147
329,164587,253802,357017,136590,136590,189267
330,164664,253880,357136,136667,136667,189386
331,164741,253957,357255,136744,136744,189504
332,164818,254034,357373,136821,136821,189622
333,164894,254111,357491,136898,136898,189740
334,164970,254188,357608,136975,136975,189858
335,165046,254264,357725,137051,137051,189975
336,165122,254341,357842,137127,137127,190091
337,165197,254417,357958,137203,137203,190208
338,165272,254493,358074,137278,137278,190324
339,165347,254568,358190,137354,137354,190439
340,165422,254643,358305,137429,137429,190555
341,165496,254719,358420,137504,137504,190670
342,165571,254793,358535,137579,137579,190785
343,165645,254868,358649,137653,137653,190899
344,165719,254943,358763,137727,137727,191013
345,165792,255017,358877,137802,137801,191127
346,165866,255091,358990,137875,137875,191240
347,165939,255165,359103,137949,137949,191353
348,166012,255238,359216,138022,138022,191466
349,166085,255312,359329,138096,138096,191578
350,166157,255385,359441,138169,138169,191690
351,166230,255458,359552,138241,138241,191802
352,166302,255531,359664,138314,138314,191913
353,166374,255603,359775,138386,138386,192024
354,166445,255675,359885,138458,138458,192135
355,166517,255747,359996,138530,138530,192245
356,166588,255819,360106,138602,138602,192355
357,166659,255891,360216,138674,138674,192465
358,166730,255963,360325,138745,138745,192575
359,166801,256034,360435,138816,138816,192684
360,166871,256105,360543,138887,138887,192793
361,166942,256176,360652,138958,138958,192901
362,167012,256247,360760,139028,139028,193010
363,167082,256317,360868,139099,139099,193118
364,167152,256387,360976,139169,139169,193225
365,167221,256458,361083,139239,139239,193333
366,167290,256528,361190,139308,139308,193440
367,167360,256597,361297,139378,139378,193547
368,167429,256667,361404,139447,139447,193653
369,167497,256736,361510,139516,139516,193759
370,167566,256805,361616,139585,139585,193865
371,167634,256874,361722,139654,139654,193971
372,167703,256943,361827,139723,139723,194076
373,167771,257012,361932,139791,139791,194181
374,167839,257080,362037,139860,139860,194286
375,167906,257148,362141,139928,139928,194391
376,167974,257216,362246,139995,139995,194495
377,168041,257284,362349,140063,140063,194599
378,168108,257352,362453,140131,140131,194702
379,168175,257419,362557,140198,140198,194806
380,168242,257487,362660,140265,140265,194909
381,168308,257554,362762,140332,140332,195012
382,168375,257621,362865,140399,140399,195114
383,168441,257688,362967,140465,140465,195217
384,168507,257754,363069,140532,140532,195319
385,168573,257821,363171,140598,140598,195421
386,168639,257887,363273,140664,140664,195522
387,168704,257953,363374,140730,140730,195623
388,168770,258019,363475,140796,140796,195724
389,168835,258085,363576,140861,140861,195825
390,168900,258150,363676,140927,140927,195925
391,168965,258216,363776,140992,140992,196026
392,169029,258281,363876,141057,141057,196126
393,169094,258346,363976,141122,141122,196225
394,169158,258411,364075,141187,141187,196325
395,169223,258476,364174,141251,141251,196424
396,169287,258540,364273,141316,141316,196523
397,169351,258605,364372,141380,141380,196621
398,169414,258669,364470,141444,141444,196720
399,169478,258733,364569,141508,141508,196818
400,169541,258797,364667,141572,141572,196916
401,169604,258861,364764,141635,141635,197014
402,169667,258924,364862,141699,141699,197111
403,169730,258988,364959,141762,141762,197208
404,169793,259051,365056,141825,141825,197305
405,169856,259114,365152,141888,141888,197402
406,169918,259177,365249,141951,141951,197498
407,169981,259240,365345,142013,142013,197595
408,170043,259303,365441,142076,142076,197690
409,170105,259365,365537,142138,142138,197786
410,170166,259427,365632,142200,142200,197882
411,170228,259490,365728,142262,142262,197977
412,170290,259552,365823,142324,142324,198072
413,170351,259614,365918,142386,142386,198167
414,170412,259675,366012,142448,142448,198261
415,170473,259737,366106,142509,142509,198356
416,170534,259798,366201,142570,142570,198450
417,170595,259860,366294,142631,142631,198544
418,170656,259921,366388,142692,142692,198638
419,170716,259982,366482,142753,142753,198731
420,170777,260043,366575,142814,142814,198824
421,170837,260103,366668,142874,142874,198917
422,170897,260164,366761,142935,142935,199010
423,170957,260224,366853,142995,142995,199103
424,171016,260285,366946,143055,143055,199195
425,171076,260345,367038,143115,143115,199287
426,171136,260405,367130,143175,143175,199379
427,171195,260464,367221,143234,143234,199471
428,171254,260524,367313,143294,143294,199562
429,171313,260584,367404,143353,143353,199653
430,171372,260643,367495,143413,143413,199744
431,171431,260702,367586,143472,143472,199835
432,171490,260762,367676,143531,143531,199926
433,171548,260821,367767,143589,143589,200016
434,171606,260879,367857,143648,143648,200106
435,171665,260938,367947,143707,143707,200196
436,171723,260997,368037,143765,143765,200286
437,171781,261055,368126,143823,143823,200376
438,171839,261113,368216,143882,143882,200465
439,171896,261172,368305,143940,143940,200554
440,171954,261230,368394,143997,143997,200643
441,172011,261288,368483,144055,144055,200732
442,172069,261345,368571,144113,144113,200821
443,172126,261403,368660,144170,144170,200909
444,172183,261461,368748,144228,144228,200997
445,172240,261518,368836,144285,144285,201085
446,172297,261575,368923,144342,144342,201173
447,172353,261632,369011,144399,144399,201260
448,172410,261689,369098,144456,144456,201348
449,172466,261746,369185,144512,144512,201435
450,172522,261803,369272,144569,144569,201522
451,172579,261860,369359,144626,144626,201609
452,172635,261916,369446,144682,144682,201695
453,172690,261973,369532,144738,144738,201782
454,172746,262029,369618,144794,144794,201868
455,172802,262085,369704,144850,144850,201954
456,172857,262141,369790,144906,144906,202040
457,172913,262197,369876,144962,144962,202125
458,172968,262253,369961,145017,145017,202211
459,173023,262308,370046,145073,145073,202296
460,173078,262364,370132,145128,145128,202381
461,173133,262419,370216,145183,145183,202466
462,173188,262474,370301,145238,145238,202551
463,173243,262529,370386,145293,145293,202635
464,173297,262584,370470,145348,145348,202719
465,173352,262639,370554,145403,145403,202803
466,173406,262694,370638,145457,145457,202887
467,173460,262749,370722,145512,145512,202971
468,173514,262803,370805,145566,145566,203055
469,173568,262858,370889,145621,145621,203138
470,173622,262912,370972,145675,145675,203222
471,173676,262966,371055,145729,145729,203305
472,173730,263020,371138,145783,145783,203387
473,173783,263074,371221,145836,145836,203470
474,173837,263128,371303,145890,145890,203553
475,173890,263182,371386,145944,145944,203635
476,173943,263236,371468,145997,145997,203717
477,173996,263289,371550,146050,146050,203799
478,174049,263342,371632,146104,146104,203881
479,174102,263396,371713,146157,146157,203963
480,174155,263449,371795,146210,146210,204044
481,174207,263502,371876,146263,146263,204126
482,174260,263555,371957,146316,146316,204207
483,174312,263608,372038,146368,146368,204288
484,174364,263660,372119,146421,146421,204369
485,174417,263713,372200,146473,146473,204449
486,174469,263766,372280,146526,146526,204530
487,174521,263818,372361,146578,146578,204610
488,174572,263870,372441,146630,146630,204690
489,174624,263922,372521,146682,146682,204770
490,174676,263975,372601,146734,146734,204850
491,174727,264026,372680,146786,146786,204930
492,174779,264078,372760,146837,146837,205009
493,174830,264130,372839,146889,146889,205088
494,174881,264182,372918,146940,146940,205168
495,174932,264233,372997,146992,146992,205247
496,174983,264285,373076,147043,147043,205326
497,175034,264336,373155,147094,147094,205404
498,175085,264387,373233,147145,147145,205483
499,175136,264438,373312,147196,147196,205561
500,175186,264489,373390,147247,147247,205639
501,175237,264540,373468,147298,147298,205717
502,175287,264591,373546,147348,147348,205795
503,175338,264642,373624,147399,147399,205873
504,175388,264693,373701,147450,147450,205951
505,175438,264743,373779,147500,147500,206028
506,175488,264793,373856,147550,147550,206105
507,175538,264844,373933,147600,147600,206183
508,175588,264894,374010,147650,147650,206259
509,175637,264944,374087,147700,147700,206336
510,175687,264994,374164,147750,147750,206413
511,175736,265044,374240,147800,147800,206490
512,175786,265094,374317,147850,147850,206566
513,175835,265144,374393,147899,147899,206642
514,175884,265193,374469,147949,147949,206718
515,175933,265243,374545,147998,147998,206794
516,175982,265292,374621,148047,148047,206870
517,176031,265341,374696,148096,148096,206946
518,176080,265391,374772,148145,148145,207021
519,176129,265440,374847,148194,148194,207096
520,176178,265489,374922,148243,148243,207172
521,176226,265538,374997,148292,148292,207247
522,176275,265587,375072,148341,148341,207321
523,176323,265635,375147,148389,148389,207396
524,176371,265684,375221,148438,148438,207471
525,176419,265733,375296,148486,148486,207545
526,176467,265781,375370,148535,148535,207620
527,176515,265830,375444,148583,148583,207694
528,176563,265878,375519,148631,148631,207768
529,176611,265926,375592,148679,148679,207842
530,176659,265974,375666,148727,148727,207916
531,176706,266022,375740,148775,148775,207989
532,176754,266070,375813,148823,148823,208063
533,176801,266118,375887,148870,148870,208136
534,176849,266166,375960,148918,148918,208209
535,176896,266213,376033,148965,148965,208282
536,176943,266261,376106,149013,149013,208355
537,176990,266308,376179,149060,149060,208428
538,177037,266356,376251,149107,149107,208501
539,177084,266403,376324,149154,149154,208573
540,177131,266450,376396,149201,149201,208646
541,177178,266497,376468,149248,149248,208718
542,177224,266544,376541,149295,149295,208790
543,177271,266591,376613,149342,149342,208862
544,177317,266638,376684,149389,149389,208934
545,177364,266685,376756,149435,149435,209006
546,177410,266732,376828,149482,149482,209077
547,177456,266778,376899,149528,149528,209149
548,177502,266825,376971,149575,149575,209220
549,177548,266871,377042,149621,149621,209291
550,177594,266918,377113,149667,149667,209362
551,177640,266964,377184,149713,149713,209433
552,177686,267010,377255,149759,149759,209504
553,177732,267056,377325,149805,149805,209575
554,177777,267102,377396,149851,149851,209645
555,177823,267148,377466,149897,149897,209716
556,177868,267194,377537,149943,149943,209786
557,177914,267240,377607,149988,149988,209856
558,177959,267285,377677,150034,150034,209926
559,178004,267331,377747,150079,150079,209996
560,178049,267376,377816,150124,150124,210066
561,178095,267422,377886,150170,150170,210136
562,178139,267467,377956,150215,150215,210205
563,178184,267512,378025,150260,150260,210274
564,178229,267558,378094,150305,150305,210344
565,178274,267603,378164,150350,150350,210413
566,178319,267648,378233,150395,150395,210482
567,178363,267693,378302,150440,150440,210551
568,178408,267738,378370,150484,150484,210620
569,178452,267782,378439,150529,150529,210688
570,178496,267827,378508,150574,150574,210757
571,178541,267872,378576,150618,150618,210825
572,178585,267916,378644,150662,150662,210894
573,178629,267961,378713,150707,150707,210962
574,178673,268005,378781,150751,150751,211030
575,178717,268049,378849,150795,150795,211098
576,178761,268094,378916,150839,150839,211166
577,178805,268138,378984,150883,150883,211234
578,178848,268182,379052,150927,150927,211301
579,178892,268226,379119,150971,150971,211369
580,178935,268270,379187,151015,151015,211436
581,178979,268314,379254,151059,151059,211503
582,179022,268358,379321,151102,151102,211570
583,179066,268401,379388,151146,151146,211637
584,179109,268445,379455,151189,151189,211704
585,179152,268488,379522,151233,151233,211771
586,179195,268532,379588,151276,151276,211838
587,179238,268575,379655,151319,151319,211904
588,179281,268619,379721,151362,151362,211971
589,179324,268662,379788,151405,151405,212037
590,179367,268705,379854,151448,151448,212103
591,179410,268748,379920,151491,151491,212170
592,179452,268791,379986,151534,151534,212236
593,179495,268834,380052,151577,151577,212301
594,179538,268877,380118,151620,151620,212367
595,179580,268920,380183,151662,151662,212433
596,179622,268963,380249,151705,151705,212498
597,179665,269005,380314,151748,151748,212564
598,179707,269048,380380,151790,151790,212629
599,179749,269090,380445,151832,151832,212694
600,179791,269133,380510,151875,151875,212760
601,179833,269175,380575,151917,151917,212825
602,179875,269217,380640,151959,151959,212889
603,179917,269260,380705,152001,152001,212954
604,179959,269302,380770,152043,152043,213019
605,180001,269344,380834,152085,152085,213083
606,180042,269386,380899,152127,152127,213148
607,180084,269428,380963,152169,152169,213212
608,180125,269470,381027,152211,152211,213277
609,180167,269512,381091,152252,152252,213341
610,180208,269553,381155,152294,152294,213405
611,180250,269595,381219,152335,152335,213469
612,180291,269637,381283,152377,152377,213533
613,180332,269678,381347,152418,152418,213596
614,180373,269720,381410,152460,152460,213660
615,180414,269761,381474,152501,152501,213723
616,180455,269803,381537,152542,152542,213787
617,180496,269844,381601,152583,152583,213850
618,180537,269885,381664,152624,152624,213913
619,180578,269926,381727,152665,152665,213976
620,180619,269967,381790,152706,152706,214039
621,180659,270008,381853,152747,152747,214102
622,180700,270049,381916,152788,152788,214165
623,180740,270090,381978,152829,152829,214228
624,180781,270131,382041,152869,152869,214290
625,180821,270172,382104,152910,152910,214353
626,180862,270212,382166,152950,152950,214415
627,180902,270253,382228,152991,152991,214478
628,180942,270293,382290,153031,153031,214540
629,180982,270334,382353,153072,153072,214602
630,181022,270374,382415,153112,153112,214664
631,181062,270415,382476,153152,153152,214726
632,181102,270455,382538,153192,153192,214788
633,181142,270495,382600,153232,153232,214849
634,181182,270535,382662,153272,153272,214911
635,181222,270575,382723,153312,153312,214972
636,181261,270615,382784,153352,153352,215034
637,181301,270655,382846,153392,153392,215095
638,181341,270695,382907,153432,153432,215156
639,181380,270735,382968,153471,153471,215218
640,181420,270775,383029,153511,153511,215279
641,181459,270815,383090,153551,153551,215339
642,181498,270854,383151,153590,153590,215400
643,181538,270894,383212,153630,153630,215461
644,181577,270933,383272,153669,153669,215522
645,181616,270973,383333,153708,153708,215582
646,181655,271012,383393,153747,153747,215643
647,181694,271052,383454,153787,153787,215703
648,181733,271091,383514,153826,153826,215763
649,181772,271130,383574,153865,153865,215824
650,181811,271169,383634,153904,153904,215884
651,181849,271208,383694,153943,153943,215944
652,181888,271248,383754,153982,153982,216004
653,181927,271286,383814,154021,154021,216063
654,181965,271325,383874,154059,154059,216123
655,182004,271364,383933,154098,154098,216183
656,182042,271403,383993,154137,154137,216242
657,182081,271442,384052,154175,154175,216302
658,182119,271481,384112,154214,154214,216361
659,182158,271519,384171,154252,154252,216420
660,182196,271558,384230,154291,154291,216479
661,182234,271596,384289,154329,154329,216538
662,182272,271635,384348,154367,154367,216597
663,182310,271673,384407,154406,154406,216656
664,182348,271711,384466,154444,154444,216715
665,182386,271750,384525,154482,154482,216774
666,182424,271788,384583,154520,154520,216833
667,182462,271826,384642,154558,154558,216891
668,182500,271864,384700,154596,154596,216950
669,182537,271902,384759,154634,154634,217008
670,182575,271940,384817,154672,154672,217066
671,182613,271978,384875,154710,154710,217124
672,182650,272016,384933,154747,154747,217182
673,182688,272054,384991,154785,154785,217241
674,182725,272092,385049,154823,154823,217298
675,182763,272129,385107,154860,154860,217356
676,182800,272167,385165,154898,154898,217414
677,182837,272204,385222,154935,154935,217472
678,182874,272242,385280,154973,154973,217529
679,182912,272279,385337,155010,155010,217587
680,182949,272317,385395,155047,155047,217644
681,182986,272354,385452,155084,155084,217702
682,183023,272392,385509,155122,155122,217759
683,183060,272429,385567,155159,155159,217816
684,183097,272466,385624,155196,155196,217873
685,183133,272503,385681,155233,155233,217930
686,183170,272540,385738,155270,155270,217987
687,183207,272577,385794,155307,155307,218044
688,183244,272614,385851,155343,155343,218101
689,183280,272651,385908,155380,155380,218157
690,183317,272688,385964,155417,155417,218214
691,183353,272725,386021,155454,155454,218270
692,183390,272762,386077,155490,155490,218327
693,183426,272798,386134,155527,155527,218383
694,183462,272835,386190,155563,155563,218439
695,183499,272872,386246,155600,155600,218496
696,183535,272908,386302,155636,155636,218552
697,183571,272945,386358,155673,155673,218608
698,183607,272981,386414,155709,155709,218664
699,183643,273018,386470,155745,155745,218719
700,183680,273054,386526,155781,155781,218775
701,183716,273090,386582,155818,155818,218831
702,183751,273126,386637,155854,155854,218887
703,183787,273163,386693,155890,155890,218942
704,183823,273199,386748,155926,155926,218998
705,183859,273235,386804,155962,155962,219053
706,183895,273271,386859,155998,155998,219108
707,183930,273307,386914,156033,156033,219163
708,183966,273343,386969,156069,156069,219219
709,184002,273379,387024,156105,156105,219274
710,184037,273415,387079,156141,156141,219329
711,184073,273450,387134,156176,156176,219384
712,184108,273486,387189,156212,156212,219438
713,184143,273522,387244,156247,156247,219493
714,184179,273557,387298,156283,156283,219548
715,184214,273593,387353,156318,156318,219602
716,184249,273628,387408,156354,156354,219657
717,184284,273664,387462,156389,156389,219711
718,184320,273699,387516,156424,156424,219766
719,184355,273735,387571,156460,156460,219820
720,184390,273770,387625,156495,156495,219874
721,184425,273805,387679,156530,156530,219928
722,184460,273841,387733,156565,156565,219982
723,184494,273876,387787,156600,156600,220036
724,184529,273911,387841,156635,156635,220090
725,184564,273946,387895,156670,156670,220144
726,184599,273981,387949,156705,156705,220198
727,184634,274016,388002,156740,156740,220252
728,184668,274051,388056,156775,156775,220305
729,184703,274086,388109,156809,156809,220359
730,184737,274121,388163,156844,156844,220412
731,184772,274155,388216,156879,156879,220466
732,184806,274190,388270,156914,156913,220519
733,184841,274225,388323,156948,156948,220572
734,184875,274260,388376,156982,156982,220625
735,184909,274294,388429,157017,157017,220679
736,184944,274329,388482,157051,157051,220732
737,184978,274363,388535,157086,157086,220785
738,185012,274398,388588,157120,157120,220837
739,185046,274432,388641,157154,157154,220890
740,185080,274466,388694,157189,157189,220943
741,185114,274501,388746,157223,157223,220996
742,185148,274535,388799,157257,157257,221048
743,185182,274569,388851,157291,157291,221101
744,185216,274603,388904,157325,157325,221153
745,185250,274638,388956,157359,157359,221206
746,185284,274672,389009,157393,157393,221258
747,185318,274706,389061,157427,157427,221310
748,185351,274740,389113,157461,157461,221362
749,185385,274774,389165,157495,157495,221415
750,185419,274808,389217,157528,157528,221467
751,185452,274841,389269,157562,157562,221519
752,185486,274875,389321,157596,157596,221570
753,185519,274909,389373,157629,157629,221622
754,185553,274943,389425,157663,157663,221674
755,185586,274976,389476,157697,157697,221726
756,185619,275010,389528,157730,157730,221777
757,185653,275044,389580,157764,157764,221829
758,185686,275077,389631,157797,157797,221880
759,185719,275111,389682,157830,157830,221932
760,185752,275144,389734,157864,157864,221983
761,185785,275178,389785,157897,157897,222034
762,185818,275211,389836,157930,157930,222086
763,185852,275244,389887,157963,157963,222137
764,185885,275278,389939,157997,157997,222188
765,185918,275311,389990,158030,158030,222239
766,185950,275344,390040,158063,158063,222290
767,185983,275377,390091,158096,158096,222341
768,186016,275410,390142,158129,158129,222392
769,186049,275443,390193,158162,158162,222442
770,186082,275476,390244,158195,158195,222493
771,186114,275509,390294,158227,158227,222544
772,186147,275542,390345,158260,158260,222594
773,186180,275575,390395,158293,158293,222645
774,186212,275608,390446,158326,158326,222695
775,186245,275641,390496,158358,158358,222745
776,186277,275674,390546,158391,158391,222796
777,186310,275706,390597,158424,158424,222846
778,186342,275739,390647,158456,158456,222896
779,186374,275772,390697,158489,158489,222946
780,186407,275804,390747,158521,158521,222996
781,186439,275837,390797,158554,158554,223046
782,186471,275869,390847,158586,158586,223096
783,186503,275902,390897,158618,158618,223146
784,186536,275934,390946,158651,158651,223196
785,186568,275967,390996,158683,158683,223245
786,186600,275999,391046,158715,158715,223295
787,186632,276031,391095,158747,158747,223345
788,186664,276063,391145,158779,158779,223394
789,186696,276096,391194,158811,158811,223444
790,186728,276128,391244,158843,158843,223493
791,186760,276160,391293,158875,158875,223542
792,186791,276192,391342,158907,158907,223592
793,186823,276224,391391,158939,158939,223641
794,186855,276256,391441,158971,158971,223690
795,186887,276288,391490,159003,159003,223739
796,186918,276320,391539,159035,159035,223788
797,186950,276352,391588,159067,159067,223837
798,186981,276384,391637,159098,159098,223886
799,187013,276416,391685,159130,159130,223935
800,187045,276447,391734,159162,159162,223984
801,187076,276479,391783,159193,159193,224032
802,187107,276511,391832,159225,159225,224081
803,187139,276542,391880,159256,159256,224130
804,187170,276574,391929,159288,159288,224178
805,187201,276606,391977,159319,159319,224227
806,187233,276637,392026,159351,159351,224275
807,187264,276669,392074,159382,159382,224323
808,187295,276700,392122,159413,159413,224372
809,187326,276732,392170,159445,159445,224420
810,187357,276763,392219,159476,159476,224468
811,187389,276794,392267,159507,159507,224516
812,187420,276826,392315,159538,159538,224564
813,187451,276857,392363,159570,159570,224612
814,187482,276888,392411,159601,159601,224660
815,187512,276919,392459,159632,159632,224708
816,187543,276950,392506,159663,159663,224756
817,187574,276982,392554,159694,159694,224804
818,187605,277013,392602,159725,159725,224851
819,187636,277044,392649,159756,159756,224899
820,187667,277075,392697,159786,159786,224946
821,187697,277106,392745,159817,159817,224994
822,187728,277136,392792,159848,159848,225041
823,187758,277167,392839,159879,159879,225089
824,187789,277198,392887,159910,159910,225136
825,187820,277229,392934,159940,159940,225183
826,187850,277260,392981,159971,159971,225231
827,187881,277291,393028,160001,160001,225278
828,187911,277321,393076,160032,160032,225325
829,187941,277352,393123,160063,160063,225372
830,187972,277382,393170,160093,160093,225419
831,188002,277413,393217,160124,160124,225466
832,188032,277444,393264,160154,160154,225513
833,188063,277474,393310,160184,160184,225560
834,188093,277505,393357,160215,160215,225607
835,188123,277535,393404,160245,160245,225653
836,188153,277565,393451,160275,160275,225700
837,188183,277596,393497,160305,160305,225747
838,188213,277626,393544,160336,160336,225793
839,188243,277656,393590,160366,160366,225840
840,188273,277687,393637,160396,160396,225886
841,188303,277717,393683,160426,160426,225932
842,188333,277747,393729,160456,160456,225979
843,188363,277777,393776,160486,160486,226025
844,188393,277807,393822,160516,160516,226071
845,188423,277837,393868,160546,160546,226117
846,188453,277867,393914,160576,160576,226164
847,188482,277897,393960,160606,160606,226210
848,188512,277927,394006,160636,160636,226256
849,188542,277957,394052,160666,160666,226302
850,188571,277987,394098,160695,160695,226347
851,188601,278017,394144,160725,160725,226393
852,188631,278047,394190,160755,160755,226439
853,188660,278077,394235,160784,160784,226485
854,188690,278106,394281,160814,160814,226530
855,188719,278136,394327,160844,160844,226576
856,188749,278166,394372,160873,160873,226622
857,188778,278195,394418,160903,160903,226667
858,188807,278225,394463,160932,160932,226713
859,188837,278255,394509,160962,160962,226758
860,188866,278284,394554,160991,160991,226803
861,188895,278314,394599,161020,161020,226849
862,188924,278343,394645,161050,161050,226894
863,188954,278373,394690,161079,161079,226939
864,188983,278402,394735,161108,161108,226984
865,189012,278431,394780,161138,161138,227029
866,189041,278461,394825,161167,161167,227075
867,189070,278490,394870,161196,161196,227120
868,189099,278519,394915,161225,161225,227164
869,189128,278548,394960,161254,161254,227209
870,189157,278578,395005,161283,161283,227254
871,189186,278607,395050,161312,161312,227299
872,189215,278636,395094,161341,161341,227344
873,189244,278665,395139,161370,161370,227388
874,189272,278694,395184,161399,161399,227433
875,189301,278723,395228,161428,161428,227478
876,189330,278752,395273,161457,161457,227522
877,189359,278781,395317,161486,161486,227567
878,189387,278810,395362,161515,161515,227611
879,189416,278839,395406,161544,161544,227655
880,189445,278868,395450,161572,161572,227700
881,189473,278897,395495,161601,161601,227744
882,189502,278926,395539,161630,161630,227788
883,189530,278954,395583,161658,161658,227832
884,189559,278983,395627,161687,161687,227877
885,189587,279012,395671,161716,161716,227921
886,189616,279040,395715,161744,161744,227965
887,189644,279069,395759,161773,161773,228009
888,189673,279098,395803,161801,161801,228053
889,189701,279126,395847,161830,161830,228096
890,189729,279155,395891,161858,161858,228140
891,189757,279183,395935,161886,161886,228184
892,189786,279212,395978,161915,161915,228228
893,189814,279240,396022,161943,161943,228271
894,189842,279269,396066,161971,161971,228315
895,189870,279297,396109,162000,162000,228359
896,189898,279325,396153,162028,162028,228402
897,189926,279354,396196,162056,162056,228446
898,189954,279382,396240,162084,162084,228489
899,189982,279410,396283,162112,162112,228532
900,190010,279438,396326,162141,162141,228576
901,190038,279467,396370,162169,162169,228619
902,190066,279495,396413,162197,162197,228662
903,190094,279523,396456,162225,162225,228706
904,190122,279551,396499,162253,162253,228749
905,190150,279579,396542,162281,162281,228792
906,190178,279607,396585,162309,162309,228835
907,190205,279635,396628,162336,162336,228878
908,190233,279663,396671,162364,162364,228921
909,190261,279691,396714,162392,162392,228964
910,190289,279719,396757,162420,162420,229007
911,190316,279747,396800,162448,162448,229049
912,190344,279775,396843,162475,162475,229092
913,190371,279802,396885,162503,162503,229135
914,190399,279830,396928,162531,162531,229178
915,190427,279858,396971,162558,162558,229220
916,190454,279886,397013,162586,162586,229263
917,190481,279913,397056,162614,162614,229305
918,190509,279941,397098,162641,162641,229348
919,190536,279969,397141,162669,162669,229390
920,190564,279996,397183,162696,162696,229433
921,190591,280024,397226,162724,162724,229475
922,190618,280051,397268,162751,162751,229517
923,190646,280079,397310,162778,162778,229559
924,190673,280106,397352,162806,162806,229602
925,190700,280134,397394,162833,162833,229644
926,190727,280161,397437,162860,162860,229686
927,190754,280189,397479,162888,162888,229728
928,190782,280216,397521,162915,162915,229770
929,190809,280243,397563,162942,162942,229812
930,190836,280271,397605,162969,162969,229854
931,190863,280298,397646,162997,162997,229896
932,190890,280325,397688,163024,163024,229938
933,190917,280352,397730,163051,163051,229979
934,190944,280380,397772,163078,163078,230021
935,190971,280407,397814,163105,163105,230063
936,190998,280434,397855,163132,163132,230105
937,191025,280461,397897,163159,163159,230146
938,191051,280488,397938,163186,163186,230188
939,191078,280515,397980,163213,163213,230229
940,191105,280542,398021,163240,163240,230271
941,191132,280569,398063,163267,163267,230312
942,191158,280596,398104,163293,163293,230354
943,191185,280623,398146,163320,163320,230395
944,191212,280650,398187,163347,163347,230436
945,191238,280677,398228,163374,163374,230478
946,191265,280704,398269,163401,163401,230519
947,191292,280730,398311,163427,163427,230560
948,191318,280757,398352,163454,163454,230601
949,191345,280784,398393,163481,163481,230642
950,191371,280811,398434,163507,163507,230683
951,191398,280837,398475,163534,163534,230724
952,191424,280864,398516,163560,163560,230765
953,191451,280891,398557,163587,163587,230806
954,191477,280917,398598,163613,163613,230847
955,191503,280944,398639,163640,163640,230888
956,191530,280970,398679,163666,163666,230929
957,191556,280997,398720,163693,163693,230969
958,191582,281024,398761,163719,163719,231010
959,191609,281050,398801,163745,163745,231051
960,191635,281076,398842,163772,163772,231091
961,191661,281103,398883,163798,163798,231132
962,191687,281129,398923,163824,163824,231173
963,191713,281156,398964,163851,163851,231213
964,191739,281182,399004,163877,163877,231253
965,191766,281208,399045,163903,163903,231294
966,191792,281235,399085,163929,163929,231334
967,191818,281261,399125,163955,163955,231375
968,191844,281287,399166,163981,163981,231415
969,191870,281313,399206,164008,164008,231455
970,191896,281339,399246,164034,164034,231495
971,191921,281366,399286,164060,164060,231535
972,191947,281392,399326,164086,164086,231576
973,191973,281418,399366,164112,164112,231616
974,191999,281444,399406,164138,164138,231656
975,192025,281470,399446,164164,164164,231696
976,192051,281496,399486,164189,164189,231736
977,192076,281522,399526,164215,164215,231776
978,192102,281548,399566,164241,164241,231815
979,192128,281574,399606,164267,164267,231855
980,192154,281600,399646,164293,164293,231895
981,192179,281626,399685,164319,164319,231935
982,192205,281651,399725,164344,164344,231975
983,192231,281677,399765,164370,164370,232014
984,192256,281703,399804,164396,164396,232054
985,192282,281729,399844,164421,164421,232093
986,192307,281755,399884,164447,164447,232133
987,192333,281780,399923,164473,164473,232172
988,192358,281806,399963,164498,164498,232212
989,192384,281832,400002,164524,164524,232251
990,192409,281857,400041,164549,164549,232291
991,192434,281883,400081,164575,164575,232330
992,192460,281908,400120,164600,164600,232369
993,192485,281934,400159,164626,164626,232409
994,192510,281960,400198,164651,164651,232448
995,192536,281985,400238,164677,164677,232487
996,192561,282011,400277,164702,164702,232526
997,192586,282036,400316,164727,164727,232565
998,192612,282061,400355,164753,164753,232604
999,192637,282087,400394,164778,164778,232643
1000,192662,282112,400433,164803,164803,232682
1001,192687,282138,400472,164828,164828,232721
1002,192712,282163,400511,164854,164854,232760
1003,192737,282188,400550,164879,164879,232799
1004,192762,282214,400589,164904,164904,232838
1005,192787,282239,400627,164929,164929,232877
1006,192812,282264,400666,164954,164954,232916
1007,192837,282289,400705,164979,164979,232954
1008,192862,282314,400744,165005,165005,232993
1009,192887,282340,400782,165030,165030,233032
1010,192912,282365,400821,165055,165055,233070
1011,192937,282390,400859,165080,165080,233109
1012,192962,282415,400898,165105,165105,233147
1013,192987,282440,400936,165129,165129,233186
1014,193012,282465,400975,165154,165154,233224
1015,193036,282490,401013,165179,165179,233263
1016,193061,282515,401052,165204,165204,233301
1017,193086,282540,401090,165229,165229,233339
1018,193111,282565,401128,165254,165254,233378
1019,193135,282590,401167,165279,165279,233416
1020,193160,282615,401205,165303,165303,233454
1021,193185,282640,401243,165328,165328,233492
1022,193209,282664,401281,165353,165353,233530
1023,193234,282689,401319,165378,165378,233569
1024,193259,282714,401357,165402,165402,233607
1025,193283,282739,401395,165427,165427,233645
1026,193308,282763,401433,165452,165452,233683
1027,193332,282788,401471,165476,165476,233721
1028,193357,282813,401509,165501,165501,233759
1029,193381,282838,401547,165525,165525,233796
1030,193405,282862,401585,165550,165550,233834
1031,193430,282887,401623,165574,165574,233872
1032,193454,282911,401661,165599,165599,233910
1033,193479,282936,401698,165623,165623,233948
1034,193503,282960,401736,165648,165648,233985
1035,193527,282985,401774,165672,165672,234023
1036,193552,283010,401811,165697,165697,234061
1037,193576,283034,401849,165721,165721,234098
1038,193600,283058,401886,165745,165745,234136
1039,193624,283083,401924,165770,165770,234173
1040,193649,283107,401961,165794,165794,234211
1041,193673,283132,401999,165818,165818,234248
1042,193697,283156,402036,165842,165842,234286
1043,193721,283180,402074,165867,165867,234323
1044,193745,283205,402111,165891,165891,234360
1045,193769,283229,402148,165915,165915,234398
1046,193793,283253,402186,165939,165939,234435
1047,193817,283277,402223,165963,165963,234472
1048,193841,283302,402260,165987,165987,234509
1049,193865,283326,402297,166012,166012,234547
1050,193889,283350,402334,166036,166036,234584
1051,193913,283374,402371,166060,166060,234621
1052,193937,283398,402408,166084,166084,234658
1053,193961,283422,402446,166108,166108,234695
1054,193985,283446,402483,166132,166132,234732
1055,194009,283470,402519,166156,166156,234769
1056,194033,283495,402556,166180,166179,234806
1057,194056,283519,402593,166203,166203,234843
1058,194080,283543,402630,166227,166227,234879
1059,194104,283566,402667,166251,166251,234916
1060,194128,283590,402704,166275,166275,234953
1061,194151,283614,402740,166299,166299,234990
1062,194175,283638,402777,166323,166323,235027
1063,194199,283662,402814,166346,166346,235063
1064,194222,283686,402850,166370,166370,235100
1065,194246,283710,402887,166394,166394,235136
1066,194270,283734,402924,166418,166418,235173
1067,194293,283757,402960,166441,166441,235210
1068,194317,283781,402997,166465,166465,235246
1069,194340,283805,403033,166488,166488,235283
1070,194364,283829,403070,166512,166512,235319
1071,194387,283852,403106,166536,166536,235355
1072,194411,283876,403142,166559,166559,235392
1073,194434,283900,403179,166583,166583,235428
1074,194458,283923,403215,166606,166606,235464
1075,194481,283947,403251,166630,166630,235501
1076,194504,283970,403287,166653,166653,235537
1077,194528,283994,403324,166677,166677,235573
1078,194551,284017,403360,166700,166700,235609
1079,194574,284041,403396,166724,166724,235645
1080,194598,284064,403432,166747,166747,235681
1081,194621,284088,403468,166770,166770,235717
1082,194644,284111,403504,166794,166794,235754
1083,194667,284135,403540,166817,166817,235789
1084,194691,284158,403576,166840,166840,235825
1085,194714,284182,403612,166864,166864,235861
1086,194737,284205,403648,166887,166887,235897
1087,194760,284228,403684,166910,166910,235933
1088,194783,284252,403720,166933,166933,235969
1089,194806,284275,403755,166957,166957,236005
1090,194830,284298,403791,166980,166980,236041
1091,194853,284321,403827,167003,167003,236076
1092,194876,284345,403863,167026,167026,236112
1093,194899,284368,403898,167049,167049,236148
1094,194922,284391,403934,167072,167072,236183
1095,194945,284414,403969,167095,167095,236219
1096,194968,284437,404005,167118,167118,236254
1097,194990,284461,404041,167141,167141,236290
1098,195013,284484,404076,167164,167164,236325
1099,195036,284507,404112,167187,167187,236361
1100,195059,284530,404147,167210,167210,236396
1101,195082,284553,404182,167233,167233,236432
1102,195105,284576,404218,167256,167256,236467
1103,195128,284599,404253,167279,167279,236502
1104,195150,284622,404288,167302,167302,236538
1105,195173,284645,404324,167325,167325,236573
1106,195196,284668,404359,167348,167348,236608
1107,195219,284691,404394,167370,167370,236644
1108,195241,284714,404429,167393,167393,236679
1109,195264,284736,404464,167416,167416,236714
1110,195287,284759,404500,167439,167439,236749
1111,195309,284782,404535,167462,167462,236784
1112,195332,284805,404570,167484,167484,236819
1113,195355,284828,404605,167507,167507,236854
1114,195377,284851,404640,167530,167530,236889
1115,195400,284873,404675,167552,167552,236924
1116,195422,284896,404710,167575,167575,236959
1117,195445,284919,404745,167597,167597,236994
1118,195467,284941,404779,167620,167620,237029
1119,195490,284964,404814,167643,167643,237064
1120,195512,284987,404849,167665,167665,237098
1121,195535,285009,404884,167688,167688,237133
1122,195557,285032,404919,167710,167710,237168
1123,195580,285055,404953,167733,167733,237203
1124,195602,285077,404988,167755,167755,237237
1125,195624,285100,405023,167778,167778,237272
1126,195647,285122,405057,167800,167800,237307
1127,195669,285145,405092,167822,167822,237341
1128,195691,285167,405126,167845,167845,237376
1129,195713,285190,405161,167867,167867,237410
1130,195736,285212,405195,167890,167890,237445
1131,195758,285235,405230,167912,167912,237479
1132,195780,285257,405264,167934,167934,237514
1133,195802,285279,405299,167957,167957,237548
1134,195825,285302,405333,167979,167979,237582
1135,195847,285324,405367,168001,168001,237617
1136,195869,285346,405402,168023,168023,237651
1137,195891,285369,405436,168045,168045,237685
1138,195913,285391,405470,168068,168068,237720
1139,195935,285413,405504,168090,168090,237754
1140,195957,285436,405539,168112,168112,237788
1141,195979,285458,405573,168134,168134,237822
1142,196001,285480,405607,168156,168156,237856
1143,196023,285502,405641,168178,168178,237890
1144,196045,285524,405675,168200,168200,237924
1145,196067,285546,405709,168222,168222,237958
1146,196089,285569,405743,168245,168245,237992
1147,196111,285591,405777,168267,168267,238026
1148,196133,285613,405811,168289,168289,238060
1149,196155,285635,405845,168310,168310,238094
1150,196177,285657,405879,168332,168332,238128
1151,196199,285679,405913,168354,168354,238162
1152,196221,285701,405947,168376,168376,238196
1153,196242,285723,405980,168398,168398,238230
1154,196264,285745,406014,168420,168420,238263
1155,196286,285767,406048,168442,168442,238297
1156,196308,285789,406082,168464,168464,238331
1157,196329,285811,406115,168486,168486,238365
1158,196351,285833,406149,168507,168507,238398
1159,196373,285855,406183,168529,168529,238432
1160,196394,285876,406216,168551,168551,238466
1161,196416,285898,406250,168573,168573,238499
1162,196438,285920,406283,168594,168594,238533
1163,196459,285942,406317,168616,168616,238566
1164,196481,285964,406350,168638,168638,238600
1165,196503,285986,406384,168660,168660,238633
1166,196524,286007,406417,168681,168681,238667
1167,196546,286029,406451,168703,168703,238700
1168,196567,286051,406484,168724,168724,238733
1169,196589,286072,406517,168746,168746,238767
1170,196610,286094,406551,168768,168768,238800
1171,196632,286116,406584,168789,168789,238833
1172,196653,286137,406617,168811,168811,238866
1173,196675,286159,406650,168832,168832,238900
1174,196696,286181,406684,168854,168854,238933
1175,196717,286202,406717,168875,168875,238966
1176,196739,286224,406750,168897,168897,238999
1177,196760,286245,406783,168918,168918,239032
1178,196782,286267,406816,168940,168940,239065
1179,196803,286288,406849,168961,168961,239098
1180,196824,286310,406882,168982,168982,239131
1181,196846,286331,406915,169004,169004,239164
1182,196867,286353,406948,169025,169025,239197
1183,196888,286374,406981,169047,169047,239230
1184,196909,286396,407014,169068,169068,239263
1185,196931,286417,407047,169089,169089,239296
1186,196952,286438,407080,169110,169110,239329
1187,196973,286460,407113,169132,169132,239362
1188,196994,286481,407145,169153,169153,239395
1189,197015,286502,407178,169174,169174,239427
1190,197036,286524,407211,169195,169195,239460
1191,197057,286545,407244,169217,169217,239493
1192,197079,286566,407276,169238,169238,239526
1193,197100,286588,407309,169259,169259,239558
1194,197121,286609,407342,169280,169280,239591
1195,197142,286630,407374,169301,169301,239624
1196,197163,286651,407407,169322,169322,239656
1197,197184,286672,407439,169343,169343,239689
1198,197205,286694,407472,169364,169364,239721
1199,197226,286715,407504,169386,169386,239754
1200,197247,286736,407537,169407,169407,239786
1201,197268,286757,407569,169428,169428,239819
1202,197289,286778,407602,169449,169449,239851
1203,197309,286799,407634,169470,169470,239883
1204,197330,286820,407666,169491,169491,239916
1205,197351,286841,407699,169511,169511,239948
1206,197372,286862,407731,169532,169532,239981
1207,197393,286883,407763,169553,169553,240013
1208,197414,286904,407796,169574,169574,240045
1209,197435,286925,407828,169595,169595,240077
1210,197455,286946,407860,169616,169616,240109
1211,197476,286967,407892,169637,169637,240142
1212,197497,286988,407924,169658,169658,240174
1213,197518,287009,407957,169678,169678,240206
1214,197538,287030,407989,169699,169699,240238
1215,197559,287051,408021,169720,169720,240270
1216,197580,287072,408053,169741,169741,240302
1217,197600,287092,408085,169762,169762,240334
1218,197621,287113,408117,169782,169782,240366
1219,197642,287134,408149,169803,169803,240398
1220,197662,287155,408181,169824,169824,240430
1221,197683,287176,408213,169844,169844,240462
1222,197703,287196,408245,169865,169865,240494
1223,197724,287217,408276,169886,169886,240526
1224,197744,287238,408308,169906,169906,240558
1225,197765,287259,408340,169927,169927,240589
1226,197785,287279,408372,169947,169947,240621
1227,197806,287300,408404,169968,169968,240653
1228,197826,287321,408435,169989,169989,240685
1229,197847,287341,408467,170009,170009,240716
1230,197867,287362,408499,170030,170030,240748
1231,197888,287382,408530,170050,170050,240780
1232,197908,287403,408562,170071,170071,240811
1233,197929,287424,408594,170091,170091,240843
1234,197949,287444,408625,170112,170112,240875
1235,197969,287465,408657,170132,170132,240906
1236,197990,287485,408688,170152,170152,240938
1237,198010,287506,408720,170173,170173,240969
1238,198030,287526,408751,170193,170193,241001
1239,198051,287547,408783,170214,170214,241032
1240,198071,287567,408814,170234,170234,241064
1241,198091,287587,408846,170254,170254,241095
1242,198111,287608,408877,170275,170275,241126
1243,198132,287628,408908,170295,170295,241158
1244,198152,287649,408940,170315,170315,241189
1245,198172,287669,408971,170335,170335,241220
1246,198192,287689,409002,170356,170356,241252
1247,198212,287710,409033,170376,170376,241283
1248,198232,287730,409065,170396,170396,241314
1249,198253,287750,409096,170416,170416,241345
1250,198273,287771,409127,170437,170437,241376
1251,198293,287791,409158,170457,170457,241408
1252,198313,287811,409189,170477,170477,241439
1253,198333,287831,409220,170497,170497,241470
1254,198353,287852,409251,170517,170517,241501
1255,198373,287872,409282,170537,170537,241532
1256,198393,287892,409314,170557,170557,241563
1257,198413,287912,409345,170577,170577,241594
1258,198433,287932,409375,170598,170598,241625
1259,198453,287952,409406,170618,170618,241656
1260,198473,287973,409437,170638,170638,241687
1261,198493,287993,409468,170658,170658,241718
1262,198513,288013,409499,170678,170678,241749
1263,198533,288033,409530,170698,170698,241779
1264,198553,288053,409561,170718,170718,241810
1265,198572,288073,409592,170738,170738,241841
1266,198592,288093,409622,170758,170757,241872
1267,198612,288113,409653,170777,170777,241903
1268,198632,288133,409684,170797,170797,241933
1269,198652,288153,409715,170817,170817,241964
1270,198672,288173,409745,170837,170837,241995
1271,198691,288193,409776,170857,170857,242025
1272,198711,288213,409807,170877,170877,242056
1273,198731,288233,409837,170897,170897,242087
1274,198751,288253,409868,170916,170916,242117
1275,198770,288272,409898,170936,170936,242148
1276,198790,288292,409929,170956,170956,242178
1277,198810,288312,409959,170976,170976,242209
1278,198829,288332,409990,170995,170995,242239
1279,198849,288352,410020,171015,171015,242270
1280,198869,288372,410051,171035,171035,242300
1281,198888,288391,410081,171055,171055,242331
1282,198908,288411,410112,171074,171074,242361
1283,198928,288431,410142,171094,171094,242391
1284,198947,288451,410172,171114,171114,242422
1285,198967,288470,410203,171133,171133,242452
1286,198986,288490,410233,171153,171153,242482
1287,199006,288510,410263,171172,171172,242513
1288,199025,288529,410293,171192,171192,242543
1289,199045,288549,410324,171212,171212,242573
1290,199064,288569,410354,171231,171231,242603
1291,199084,288588,410384,171251,171251,242633
1292,199103,288608,410414,171270,171270,242664
1293,199123,288628,410444,171290,171290,242694
1294,199142,288647,410474,171309,171309,242724
1295,199161,288667,410505,171329,171329,242754
1296,199181,288686,410535,171348,171348,242784
1297,199200,288706,410565,171368,171368,242814
1298,199220,288725,410595,171387,171387,242844
1299,199239,288745,410625,171407,171407,242874
1300,199258,288764,410655,171426,171426,242904
1301,199278,288784,410685,171445,171445,242934
1302,199297,288803,410715,171465,171465,242964
1303,199316,288823,410744,171484,171484,242994
1304,199335,288842,410774,171503,171503,243024
1305,199355,288862,410804,171523,171523,243054
1306,199374,288881,410834,171542,171542,243083
1307,199393,288901,410864,171561,171561,243113
1308,199412,288920,410894,171581,171581,243143
1309,199432,288939,410923,171600,171600,243173
1310,199451,288959,410953,171619,171619,243202
1311,199470,288978,410983,171638,171638,243232
1312,199489,288997,411013,171658,171658,243262
1313,199508,289017,411042,171677,171677,243292
1314,199527,289036,411072,171696,171696,243321
1315,199547,289055,411101,171715,171715,243351
1316,199566,289074,411131,171735,171735,243380
1317,199585,289094,411161,171754,171754,243410
1318,199604,289113,411190,171773,171773,243440
1319,199623,289132,411220,171792,171792,243469
1320,199642,289151,411249,171811,171811,243499
1321,199661,289171,411279,171830,171830,243528
1322,199680,289190,411308,171849,171849,243558
1323,199699,289209,411338,171868,171868,243587
1324,199718,289228,411367,171887,171887,243617
1325,199737,289247,411397,171906,171906,243646
1326,199756,289266,411426,171925,171925,243675
1327,199775,289285,411455,171944,171944,243705
1328,199794,289304,411485,171963,171963,243734
1329,199813,289323,411514,171982,171982,243763
1330,199831,289343,411543,172001,172001,243793
1331,199850,289362,411573,172020,172020,243822
1332,199869,289381,411602,172039,172039,243851
1333,199888,289400,411631,172058,172058,243880
1334,199907,289419,411660,172077,172077,243910
1335,199926,289438,411689,172096,172096,243939
1336,199945,289457,411719,172115,172115,243968
1337,199963,289476,411748,172134,172134,243997
1338,199982,289494,411777,172153,172153,244026
1339,200001,289513,411806,172171,172171,244055
1340,200020,289532,411835,172190,172190,244084
1341,200038,289551,411864,172209,172209,244113
1342,200057,289570,411893,172228,172228,244142
1343,200076,289589,411922,172247,172247,244171
1344,200095,289608,411951,172265,172265,244200
1345,200113,289627,411980,172284,172284,244229
1346,200132,289646,412009,172303,172303,244258
1347,200151,289664,412038,172322,172322,244287
1348,200169,289683,412067,172340,172340,244316
1349,200188,289702,412096,172359,172359,244345
1350,200206,289721,412125,172378,172378,244374
1351,200225,289739,412153,172396,172396,244403
1352,200244,289758,412182,172415,172415,244432
1353,200262,289777,412211,172434,172434,244460
1354,200281,289796,412240,172452,172452,244489
1355,200299,289814,412269,172471,172471,244518
1356,200318,289833,412297,172490,172490,244547
1357,200336,289852,412326,172508,172508,244575
1358,200355,289870,412355,172527,172527,244604
1359,200373,289889,412383,172545,172545,244633
1360,200392,289908,412412,172564,172564,244661
1361,200410,289926,412441,172582,172582,244690
1362,200429,289945,412469,172601,172601,244719
1363,200447,289963,412498,172619,172619,244747
1364,200466,289982,412526,172638,172638,244776
1365,200484,290001,412555,172656,172656,244804
1366,200502,290019,412583,172675,172675,244833
1367,200521,290038,412612,172693,172693,244861
1368,200539,290056,412640,172712,172712,244890
1369,200558,290075,412669,172730,172730,244918
1370,200576,290093,412697,172749,172749,244947
1371,200594,290112,412726,172767,172767,244975
1372,200613,290130,412754,172785,172785,245003
1373,200631,290149,412782,172804,172804,245032
1374,200649,290167,412811,172822,172822,245060
1375,200667,290186,412839,172841,172841,245089
1376,200686,290204,412867,172859,172859,245117
1377,200704,290222,412896,172877,172877,245145
1378,200722,290241,412924,172895,172895,245173
1379,200740,290259,412952,172914,172914,245202
1380,200759,290278,412981,172932,172932,245230
1381,200777,290296,413009,172950,172950,245258
1382,200795,290314,413037,172969,172969,245286
1383,200813,290333,413065,172987,172987,245314
1384,200831,290351,413093,173005,173005,245343
1385,200849,290369,413121,173023,173023,245371
1386,200868,290387,413149,173041,173041,245399
1387,200886,290406,413178,173060,173060,245427
1388,200904,290424,413206,173078,173078,245455
1389,200922,290442,413234,173096,173096,245483
1390,200940,290460,413262,173114,173114,245511
1391,200958,290479,413290,173132,173132,245539
1392,200976,290497,413318,173150,173150,245567
1393,200994,290515,413346,173168,173168,245595
1394,201012,290533,413374,173187,173187,245623
1395,201030,290551,413402,173205,173205,245651
1396,201048,290570,413429,173223,173223,245679
1397,201066,290588,413457,173241,173241,245707
1398,201084,290606,413485,173259,173259,245735
1399,201102,290624,413513,173277,173277,245762
1400,201120,290642,413541,173295,173295,245790
1401,201138,290660,413569,173313,173313,245818
1402,201156,290678,413596,173331,173331,245846
1403,201174,290696,413624,173349,173349,245874
1404,201192,290714,413652,173367,173367,245901
1405,201210,290732,413680,173385,173385,245929
1406,201227,290750,413707,173403,173403,245957
1407,201245,290768,413735,173421,173421,245984
1408,201263,290786,413763,173439,173439,246012
1409,201281,290804,413790,173456,173456,246040
1410,201299,290822,413818,173474,173474,246067
1411,201317,290840,413846,173492,173492,246095
1412,201334,290858,413873,173510,173510,246123
1413,201352,290876,413901,173528,173528,246150
1414,201370,290894,413928,173546,173546,246178
1415,201388,290912,413956,173564,173564,246205
1416,201405,290930,413983,173581,173581,246233
1417,201423,290948,414011,173599,173599,246260
1418,201441,290966,414038,173617,173617,246288
1419,201459,290983,414066,173635,173635,246315
1420,201476,291001,414093,173652,173652,246343
1421,201494,291019,414121,173670,173670,246370
1422,201512,291037,414148,173688,173688,246397
1423,201529,291055,414175,173706,173706,246425
1424,201547,291073,414203,173723,173723,246452
1425,201565,291090,414230,173741,173741,246480
1426,201582,291108,414257,173759,173759,246507
1427,201600,291126,414285,173776,173776,246534
1428,201617,291144,414312,173794,173794,246561
1429,201635,291161,414339,173812,173812,246589
1430,201653,291179,414367,173829,173829,246616
1431,201670,291197,414394,173847,173847,246643
1432,201688,291214,414421,173865,173865,246670
1433,201705,291232,414448,173882,173882,246698
1434,201723,291250,414475,173900,173900,246725
1435,201740,291267,414502,173917,173917,246752
1436,201758,291285,414530,173935,173935,246779
1437,201775,291303,414557,173952,173952,246806
1438,201793,291320,414584,173970,173970,246833
1439,201810,291338,414611,173988,173988,246860
1440,201828,291356,414638,174005,174005,246887
1441,201845,291373,414665,174023,174023,246914
1442,201862,291391,414692,174040,174040,246941
1443,201880,291408,414719,174058,174058,246968
1444,201897,291426,414746,174075,174075,246995
1445,201915,291443,414773,174092,174092,247022
1446,201932,291461,414800,174110,174110,247049
1447,201949,291478,414827,174127,174127,247076
1448,201967,291496,414854,174145,174145,247103
1449,201984,291513,414881,174162,174162,247130
1450,202001,291531,414907,174180,174180,247157
1451,202019,291548,414934,174197,174197,247184
1452,202036,291566,414961,174214,174214,247210
1453,202053,291583,414988,174232,174232,247237
1454,202071,291601,415015,174249,174249,247264
1455,202088,291618,415041,174266,174266,247291
1456,202105,291635,415068,174284,174284,247318
1457,202122,291653,415095,174301,174301,247344
1458,202140,291670,415122,174318,174318,247371
1459,202157,291688,415148,174336,174336,247398
1460,202174,291705,415175,174353,174353,247424
1461,202191,291722,415202,174370,174370,247451
1462,202208,291740,415228,174387,174387,247478
1463,202226,291757,415255,174405,174405,247504
1464,202243,291774,415282,174422,174422,247531
1465,202260,291791,415308,174439,174439,247558
1466,202277,291809,415335,174456,174456,247584
1467,202294,291826,415361,174473,174473,247611
1468,202311,291843,415388,174491,174491,247637
1469,202328,291861,415414,174508,174508,247664
1470,202345,291878,415441,174525,174525,247690
1471,202362,291895,415467,174542,174542,247717
1472,202380,291912,415494,174559,174559,247743
1473,202397,291929,415520,174576,174576,247770
1474,202414,291947,415547,174593,174593,247796
1475,202431,291964,415573,174610,174610,247822
1476,202448,291981,415599,174628,174628,247849
1477,202465,291998,415626,174645,174645,247875
1478,202482,292015,415652,174662,174662,247902
1479,202499,292032,415679,174679,174679,247928
1480,202516,292049,415705,174696,174696,247954
1481,202533,292067,415731,174713,174713,247981
1482,202550,292084,415757,174730,174730,248007
1483,202567,292101,415784,174747,174747,248033
1484,202583,292118,415810,174764,174764,248059
1485,202600,292135,415836,174781,174781,248086
1486,202617,292152,415862,174798,174798,248112
1487,202634,292169,415889,174815,174815,248138
1488,202651,292186,415915,174832,174832,248164
1489,202668,292203,415941,174849,174849,248190
1490,202685,292220,415967,174865,174865,248216
1491,202702,292237,415993,174882,174882,248243
1492,202718,292254,416019,174899,174899,248269
1493,202735,292271,416045,174916,174916,248295
1494,202752,292288,416071,174933,174933,248321
1495,202769,292305,416098,174950,174950,248347
1496,202786,292322,416124,174967,174967,248373
1497,202802,292339,416150,174984,174984,248399
1498,202819,292356,416176,175000,175000,248425
1499,202836,292373,416202,175017,175017,248451
1500,202853,292389,416228,175034,175034,248477
1501,202869,292406,416253,175051,175051,248503
1502,202886,292423,416279,175068,175068,248529
1503,202903,292440,416305,175084,175084,248555
1504,202920,292457,416331,175101,175101,248581
1505,202936,292474,416357,175118,175118,248607
1506,202953,292490,416383,175135,175135,248632
1507,202970,292507,416409,175151,175151,248658
1508,202986,292524,416435,175168,175168,248684
1509,203003,292541,416460,175185,175185,248710
1510,203020,292558,416486,175202,175202,248736
1511,203036,292574,416512,175218,175218,248761
1512,203053,292591,416538,175235,175235,248787
1513,203069,292608,416564,175252,175252,248813
1514,203086,292625,416589,175268,175268,248839
1515,203103,292641,416615,175285,175285,248864
1516,203119,292658,416641,175301,175301,248890
1517,203136,292675,416666,175318,175318,248916
1518,203152,292691,416692,175335,175335,248941
1519,203169,292708,416718,175351,175351,248967
1520,203185,292725,416743,175368,175368,248993
1521,203202,292741,416769,175384,175384,249018
1522,203218,292758,416794,175401,175401,249044
1523,203235,292775,416820,175418,175418,249069
1524,203251,292791,416846,175434,175434,249095
1525,203268,292808,416871,175451,175451,249121
1526,203284,292825,416897,175467,175467,249146
1527,203301,292841,416922,175484,175484,249172
1528,203317,292858,416948,175500,175500,249197
1529,203334,292874,416973,175517,175517,249223
1530,203350,292891,416999,175533,175533,249248
1531,203366,292907,417024,175550,175550,249273
1532,203383,292924,417049,175566,175566,249299
1533,203399,292940,417075,175583,175583,249324
1534,203416,292957,417100,175599,175599,249350
1535,203432,292973,417126,175615,175615,249375
1536,203448,292990,417151,175632,175632,249400
1537,203465,293006,417176,175648,175648,249426
1538,203481,293023,417202,175665,175665,249451
1539,203497,293039,417227,175681,175681,249476
1540,203514,293056,417252,175697,175697,249502
1541,203530,293072,417278,175714,175714,249527
1542,203546,293089,417303,175730,175730,249552
1543,203562,293105,417328,175746,175746,249577
1544,203579,293121,417353,175763,175763,249603
1545,203595,293138,417378,175779,175779,249628
1546,203611,293154,417404,175795,175795,249653
1547,203627,293171,417429,175812,175812,249678
1548,203644,293187,417454,175828,175828,249703
1549,203660,293203,417479,175844,175844,249729
1550,203676,293220,417504,175860,175860,249754
1551,203692,293236,417529,175877,175877,249779
1552,203708,293252,417555,175893,175893,249804
1553,203725,293269,417580,175909,175909,249829
1554,203741,293285,417605,175925,175925,249854
1555,203757,293301,417630,175942,175942,249879
1556,203773,293318,417655,175958,175958,249904
1557,203789,293334,417680,175974,175974,249929
1558,203805,293350,417705,175990,175990,249954
1559,203821,293366,417730,176006,176006,249979
1560,203838,293383,417755,176022,176022,250004
1561,203854,293399,417780,176039,176039,250029
1562,203870,293415,417805,176055,176055,250054
1563,203886,293431,417830,176071,176071,250079
1564,203902,293447,417854,176087,176087,250104
1565,203918,293464,417879,176103,176103,250129
1566,203934,293480,417904,176119,176119,250154
1567,203950,293496,417929,176135,176135,250178
1568,203966,293512,417954,176151,176151,250203
1569,203982,293528,417979,176167,176167,250228
1570,203998,293544,418003,176183,176183,250253
1571,204014,293560,418028,176200,176200,250278
1572,204030,293577,418053,176216,176216,250302
1573,204046,293593,418078,176232,176232,250327
1574,204062,293609,418103,176248,176248,250352
1575,204078,293625,418127,176264,176264,250377
1576,204094,293641,418152,176280,176280,250401
1577,204110,293657,418177,176296,176296,250426
1578,204126,293673,418201,176312,176312,250451
1579,204141,293689,418226,176328,176328,250475
1580,204157,293705,418251,176343,176343,250500
1581,204173,293721,418275,176359,176359,250525
1582,204189,293737,418300,176375,176375,250549
1583,204205,293753,418325,176391,176391,250574
1584,204221,293769,418349,176407,176407,250599
1585,204237,293785,418374,176423,176423,250623
1586,204253,293801,418398,176439,176439,250648
1587,204268,293817,418423,176455,176455,250672
1588,204284,293833,418447,176471,176471,250697
1589,204300,293849,418472,176487,176487,250721
1590,204316,293865,418496,176502,176502,250746
1591,204332,293881,418521,176518,176518,250770
1592,204347,293897,418545,176534,176534,250795
1593,204363,293913,418570,176550,176550,250819
1594,204379,293928,418594,176566,176566,250844
1595,204395,293944,418619,176582,176582,250868
1596,204410,293960,418643,176597,176597,250892
1597,204426,293976,418667,176613,176613,250917
1598,204442,293992,418692,176629,176629,250941
1599,204457,294008,418716,176645,176645,250966
1600,204473,294024,418740,176660,176660,250990
1601,204489,294039,418765,176676,176676,251014
1602,204505,294055,418789,176692,176692,251038
1603,204520,294071,418813,176708,176708,251063
1604,204536,294087,418838,176723,176723,251087
1605,204551,294103,418862,176739,176739,251111
1606,204567,294118,418886,176755,176755,251136
1607,204583,294134,418910,176770,176770,251160
1608,204598,294150,418935,176786,176786,251184
1609,204614,294166,418959,176802,176802,251208
1610,204630,294181,418983,176817,176817,251232
1611,204645,294197,419007,176833,176833,251257
1612,204661,294213,419031,176849,176849,251281
1613,204676,294228,419056,176864,176864,251305
1614,204692,294244,419080,176880,176880,251329
1615,204707,294260,419104,176896,176896,251353
1616,204723,294275,419128,176911,176911,251377
1617,204738,294291,419152,176927,176927,251401
1618,204754,294307,419176,176942,176942,251425
1619,204770,294322,419200,176958,176958,251449
1620,204785,294338,419224,176973,176973,251474
1621,204801,294354,419248,176989,176989,251498
1622,204816,294369,419272,177005,177005,251522
1623,204831,294385,419296,177020,177020,251546
1624,204847,294400,419320,177036,177036,251570
1625,204862,294416,419344,177051,177051,251593
1626,204878,294432,419368,177067,177067,251617
1627,204893,294447,419392,177082,177082,251641
1628,204909,294463,419416,177098,177098,251665
1629,204924,294478,419440,177113,177113,251689
1630,204939,294494,419464,177128,177128,251713
1631,204955,294509,419488,177144,177144,251737
1632,204970,294525,419511,177159,177159,251761
1633,204986,294540,419535,177175,177175,251785
1634,205001,294556,419559,177190,177190,251809
1635,205016,294571,419583,177206,177206,251832
1636,205032,294587,419607,177221,177221,251856
1637,205047,294602,419631,177236,177236,251880
1638,205062,294618,419654,177252,177252,251904
1639,205078,294633,419678,177267,177267,251927
1640,205093,294649,419702,177283,177283,251951
1641,205108,294664,419726,177298,177298,251975
1642,205124,294679,419749,177313,177313,251999
1643,205139,294695,419773,177329,177329,252022
1644,205154,294710,419797,177344,177344,252046
1645,205169,294726,419820,177359,177359,252070
1646,205185,294741,419844,177375,177375,252093
1647,205200,294756,419868,177390,177390,252117
1648,205215,294772,419891,177405,177405,252141
1649,205230,294787,419915,177420,177420,252164
1650,205246,294803,419939,177436,177436,252188
1651,205261,294818,419962,177451,177451,252211
1652,205276,294833,419986,177466,177466,252235
1653,205291,294848,420009,177481,177481,252259
1654,205306,294864,420033,177497,177497,252282
1655,205322,294879,420056,177512,177512,252306
1656,205337,294894,420080,177527,177527,252329
1657,205352,294910,420103,177542,177542,252353
1658,205367,294925,420127,177558,177558,252376
1659,205382,294940,420150,177573,177573,252400
1660,205397,294955,420174,177588,177588,252423
1661,205412,294971,420197,177603,177603,252447
1662,205428,294986,420221,177618,177618,252470
1663,205443,295001,420244,177633,177633,252493
1664,205458,295016,420267,177649,177649,252517
1665,205473,295032,420291,177664,177664,252540
1666,205488,295047,420314,177679,177679,252564
1667,205503,295062,420338,177694,177694,252587
1668,205518,295077,420361,177709,177709,252610
1669,205533,295092,420384,177724,177724,252634
1670,205548,295107,420408,177739,177739,252657
1671,205563,295123,420431,177754,177754,252680
1672,205578,295138,420454,177769,177769,252704
1673,205593,295153,420477,177784,177784,252727
1674,205608,295168,420501,177799,177799,252750
1675,205623,295183,420524,177815,177815,252773
1676,205638,295198,420547,177830,177830,252797
1677,205653,295213,420570,177845,177845,252820
1678,205668,295228,420594,177860,177860,252843
1679,205683,295244,420617,177875,177875,252866
1680,205698,295259,420640,177890,177890,252889
1681,205713,295274,420663,177905,177905,252913
1682,205728,295289,420686,177920,177920,252936
1683,205743,295304,420709,177935,177935,252959
1684,205758,295319,420733,177949,177949,252982
1685,205772,295334,420756,177964,177964,253005
1686,205787,295349,420779,177979,177979,253028
1687,205802,295364,420802,177994,177994,253051
1688,205817,295379,420825,178009,178009,253074
1689,205832,295394,420848,178024,178024,253097
1690,205847,295409,420871,178039,178039,253120
1691,205862,295424,420894,178054,178054,253143
1692,205877,295439,420917,178069,178069,253167
1693,205891,295454,420940,178084,178084,253190
1694,205906,295469,420963,178099,178099,253212
1695,205921,295484,420986,178114,178114,253235
1696,205936,295499,421009,178128,178128,253258
1697,205951,295513,421032,178143,178143,253281
1698,205965,295528,421055,178158,178158,253304
1699,205980,295543,421078,178173,178173,253327
1700,205995,295558,421101,178188,178188,253350
1701,206010,295573,421124,178203,178203,253373
1702,206024,295588,421147,178217,178217,253396
1703,206039,295603,421169,178232,178232,253419
1704,206054,295618,421192,178247,178247,253442
1705,206069,295632,421215,178262,178262,253464
1706,206083,295647,421238,178276,178276,253487
1707,206098,295662,421261,178291,178291,253510
1708,206113,295677,421284,178306,178306,253533
1709,206127,295692,421306,178321,178321,253556
1710,206142,295707,421329,178335,178335,253578
1711,206157,295721,421352,178350,178350,253601
1712,206171,295736,421375,178365,178365,253624
1713,206186,295751,421397,178380,178380,253647
1714,206201,295766,421420,178394,178394,253669
1715,206215,295780,421443,178409,178409,253692
1716,206230,295795,421465,178424,178424,253715
1717,206245,295810,421488,178438,178438,253738
1718,206259,295825,421511,178453,178453,253760
1719,206274,295839,421533,178468,178468,253783
1720,206288,295854,421556,178482,178482,253805
1721,206303,295869,421579,178497,178497,253828
1722,206318,295884,421601,178512,178512,253851
1723,206332,295898,421624,178526,178526,253873
1724,206347,295913,421647,178541,178541,253896
1725,206361,295928,421669,178555,178555,253918
1726,206376,295942,421692,178570,178570,253941
1727,206390,295957,421714,178585,178585,253964
1728,206405,295972,421737,178599,178599,253986
1729,206419,295986,421759,178614,178614,254009
1730,206434,296001,421782,178628,178628,254031
1731,206448,296016,421804,178643,178643,254054
1732,206463,296030,421827,178657,178657,254076
1733,206477,296045,421849,178672,178672,254099
1734,206492,296059,421872,178686,178686,254121
1735,206506,296074,421894,178701,178701,254144
1736,206521,296089,421917,178716,178716,254166
1737,206535,296103,421939,178730,178730,254188
1738,206550,296118,421961,178745,178745,254211
1739,206564,296132,421984,178759,178759,254233
1740,206579,296147,422006,178773,178773,254256
1741,206593,296161,422029,178788,178788,254278
1742,206607,296176,422051,178802,178802,254300
1743,206622,296190,422073,178817,178817,254323
1744,206636,296205,422096,178831,178831,254345
1745,206651,296219,422118,178846,178846,254367
1746,206665,296234,422140,178860,178860,254390
1747,206679,296248,422162,178875,178875,254412
1748,206694,296263,422185,178889,178889,254434
1749,206708,296277,422207,178903,178903,254456
1750,206722,296292,422229,178918,178918,254479
1751,206737,296306,422251,178932,178932,254501
1752,206751,296321,422274,178947,178947,254523
1753,206765,296335,422296,178961,178961,254545
1754,206780,296350,422318,178975,178975,254568
1755,206794,296364,422340,178990,178990,254590
1756,206808,296378,422363,179004,179004,254612
1757,206823,296393,422385,179018,179018,254634
1758,206837,296407,422407,179033,179033,254656
1759,206851,296422,422429,179047,179047,254678
1760,206865,296436,422451,179061,179061,254700
1761,206880,296450,422473,179076,179076,254723
1762,206894,296465,422495,179090,179090,254745
1763,206908,296479,422517,179104,179104,254767
1764,206922,296493,422539,179118,179118,254789
1765,206937,296508,422562,179133,179133,254811
1766,206951,296522,422584,179147,179147,254833
1767,206965,296536,422606,179161,179161,254855
1768,206979,296551,422628,179176,179176,254877
1769,206993,296565,422650,179190,179190,254899
1770,207008,296579,422672,179204,179204,254921
1771,207022,296594,422694,179218,179218,254943
1772,207036,296608,422716,179232,179232,254965
1773,207050,296622,422738,179247,179247,254987
1774,207064,296637,422760,179261,179261,255009
1775,207078,296651,422781,179275,179275,255031
1776,207093,296665,422803,179289,179289,255053
1777,207107,296679,422825,179303,179303,255075
1778,207121,296694,422847,179318,179318,255097
1779,207135,296708,422869,179332,179332,255118
1780,207149,296722,422891,179346,179346,255140
1781,207163,296736,422913,179360,179360,255162
1782,207177,296750,422935,179374,179374,255184
1783,207191,296765,422957,179388,179388,255206
1784,207205,296779,422978,179402,179402,255228
1785,207219,296793,423000,179417,179417,255250
1786,207233,296807,423022,179431,179431,255271
1787,207247,296821,423044,179445,179445,255293
1788,207262,296835,423066,179459,179459,255315
1789,207276,296850,423087,179473,179473,255337
1790,207290,296864,423109,179487,179487,255358
1791,207304,296878,423131,179501,179501,255380
1792,207318,296892,423153,179515,179515,255402
1793,207332,296906,423174,179529,179529,255424
1794,207346,296920,423196,179543,179543,255445
1795,207360,296934,423218,179557,179557,255467
1796,207374,296948,423239,179571,179571,255489
1797,207388,296962,423261,179585,179585,255510
1798,207401,296977,423283,179599,179599,255532
1799,207415,296991,423304,179613,179613,255554
1800,207429,297005,423326,179627,179627,255575
1801,207443,297019,423348,179641,179641,255597
1802,207457,297033,423369,179655,179655,255619
1803,207471,297047,423391,179669,179669,255640
1804,207485,297061,423412,179683,179683,255662
1805,207499,297075,423434,179697,179697,255683
1806,207513,297089,423455,179711,179711,255705
1807,207527,297103,423477,179725,179725,255726
1808,207541,297117,423499,179739,179739,255748
1809,207555,297131,423520,179753,179753,255769
1810,207568,297145,423542,179767,179767,255791
1811,207582,297159,423563,179781,179781,255812
1812,207596,297173,423585,179795,179795,255834
1813,207610,297187,423606,179808,179808,255855
1814,207624,297201,423628,179822,179822,255877
1815,207638,297215,423649,179836,179836,255898
1816,207651,297229,423670,179850,179850,255920
1817,207665,297243,423692,179864,179864,255941
1818,207679,297256,423713,179878,179878,255963
1819,207693,297270,423735,179892,179892,255984
1820,207707,297284,423756,179905,179905,256005
1821,207720,297298,423777,179919,179919,256027
1822,207734,297312,423799,179933,179933,256048
1823,207748,297326,423820,179947,179947,256070
1824,207762,297340,423842,179961,179961,256091
1825,207775,297354,423863,179975,179975,256112
1826,207789,297368,423884,179988,179988,256134
1827,207803,297381,423905,180002,180002,256155
1828,207817,297395,423927,180016,180016,256176
1829,207830,297409,423948,180030,180030,256197
1830,207844,297423,423969,180043,180043,256219
1831,207858,297437,423991,180057,180057,256240
1832,207872,297451,424012,180071,180071,256261
1833,207885,297464,424033,180085,180085,256283
1834,207899,297478,424054,180098,180098,256304
1835,207913,297492,424076,180112,180112,256325
1836,207926,297506,424097,180126,180126,256346
1837,207940,297520,424118,180140,180140,256367
1838,207954,297533,424139,180153,180153,256389
1839,207967,297547,424160,180167,180167,256410
1840,207981,297561,424181,180181,180181,256431
1841,207994,297575,424203,180194,180194,256452
1842,208008,297588,424224,180208,180208,256473
1843,208022,297602,424245,180222,180222,256494
1844,208035,297616,424266,180235,180235,256515
1845,208049,297630,424287,180249,180249,256537
1846,208063,297643,424308,180263,180263,256558
1847,208076,297657,424329,180276,180276,256579
1848,208090,297671,424350,180290,180290,256600
1849,208103,297684,424371,180304,180304,256621
1850,208117,297698,424392,180317,180317,256642
1851,208130,297712,424414,180331,180331,256663
1852,208144,297725,424435,180344,180344,256684
1853,208158,297739,424456,180358,180358,256705
1854,208171,297753,424477,180372,180372,256726
1855,208185,297766,424498,180385,180385,256747
1856,208198,297780,424519,180399,180399,256768
1857,208212,297794,424539,180412,180412,256789
1858,208225,297807,424560,180426,180426,256810
1859,208239,297821,424581,180439,180439,256831
1860,208252,297834,424602,180453,180453,256852
1861,208266,297848,424623,180466,180466,256873
1862,208279,297862,424644,180480,180480,256894
1863,208293,297875,424665,180493,180493,256914
1864,208306,297889,424686,180507,180507,256935
1865,208319,297902,424707,180520,180520,256956
1866,208333,297916,424728,180534,180534,256977
1867,208346,297929,424749,180547,180547,256998
1868,208360,297943,424769,180561,180561,257019
1869,208373,297957,424790,180574,180574,257040
1870,208387,297970,424811,180588,180588,257060
1871,208400,297984,424832,180601,180601,257081
1872,208413,297997,424853,180615,180615,257102
1873,208427,298011,424873,180628,180628,257123
1874,208440,298024,424894,180642,180642,257144
1875,208454,298038,424915,180655,180655,257164
1876,208467,298051,424936,180669,180669,257185
1877,208480,298065,424956,180682,180682,257206
1878,208494,298078,424977,180695,180695,257227
1879,208507,298092,424998,180709,180709,257247
1880,208520,298105,425019,180722,180722,257268
1881,208534,298118,425039,180736,180736,257289
1882,208547,298132,425060,180749,180749,257309
1883,208560,298145,425081,180762,180762,257330
1884,208574,298159,425101,180776,180776,257351
1885,208587,298172,425122,180789,180789,257371
1886,208600,298186,425143,180802,180802,257392
1887,208614,298199,425163,180816,180816,257413
1888,208627,298212,425184,180829,180829,257433
1889,208640,298226,425205,180842,180842,257454
1890,208654,298239,425225,180856,180856,257475
1891,208667,298253,425246,180869,180869,257495
1892,208680,298266,425266,180882,180882,257516
1893,208693,298279,425287,180896,180896,257536
1894,208707,298293,425307,180909,180909,257557
1895,208720,298306,425328,180922,180922,257577
1896,208733,298319,425349,180936,180936,257598
1897,208746,298333,425369,180949,180949,257618
1898,208760,298346,425390,180962,180962,257639
1899,208773,298359,425410,180975,180975,257659
1900,208786,298373,425431,180989,180989,257680
1901,208799,298386,425451,181002,181002,257700
1902,208812,298399,425472,181015,181015,257721
1903,208826,298413,425492,181028,181028,257741
1904,208839,298426,425512,181042,181042,257762
1905,208852,298439,425533,181055,181055,257782
1906,208865,298453,425553,181068,181068,257803
1907,208878,298466,425574,181081,181081,257823
1908,208891,298479,425594,181094,181094,257843
1909,208904,298492,425615,181108,181108,257864
1910,208918,298506,425635,181121,181121,257884
1911,208931,298519,425655,181134,181134,257905
1912,208944,298532,425676,181147,181147,257925
1913,208957,298545,425696,181160,181160,257945
1914,208970,298558,425716,181173,181173,257966
1915,208983,298572,425737,181187,181187,257986
1916,208996,298585,425757,181200,181200,258006
1917,209009,298598,425777,181213,181213,258027
1918,209022,298611,425798,181226,181226,258047
1919,209036,298624,425818,181239,181239,258067
1920,209049,298638,425838,181252,181252,258088
1921,209062,298651,425858,181265,181265,258108
1922,209075,298664,425879,181278,181278,258128
1923,209088,298677,425899,181291,181291,258148
1924,209101,298690,425919,181305,181305,258169
1925,209114,298703,425939,181318,181318,258189
1926,209127,298717,425960,181331,181331,258209
1927,209140,298730,425980,181344,181344,258229
1928,209153,298743,426000,181357,181357,258249
1929,209166,298756,426020,181370,181370,258270
1930,209179,298769,426040,181383,181383,258290
1931,209192,298782,426061,181396,181396,258310
1932,209205,298795,426081,181409,181409,258330
1933,209218,298808,426101,181422,181422,258350
1934,209231,298821,426121,181435,181435,258370
1935,209244,298835,426141,181448,181448,258390
1936,209257,298848,426161,181461,181461,258411
1937,209270,298861,426181,181474,181474,258431
1938,209283,298874,426201,181487,181487,258451
1939,209296,298887,426221,181500,181500,258471
1940,209309,298900,426242,181513,181513,258491
1941,209322,298913,426262,181526,181526,258511
1942,209334,298926,426282,181539,181539,258531
1943,209347,298939,426302,181552,181552,258551
1944,209360,298952,426322,181565,181565,258571
1945,209373,298965,426342,181578,181578,258591
1946,209386,298978,426362,181591,181591,258611
1947,209399,298991,426382,181604,181604,258631
1948,209412,299004,426402,181617,181617,258651
1949,209425,299017,426422,181630,181630,258671
1950,209438,299030,426442,181642,181642,258691
1951,209450,299043,426462,181655,181655,258711
1952,209463,299056,426482,181668,181668,258731
1953,209476,299069,426501,181681,181681,258751
1954,209489,299082,426521,181694,181694,258771
1955,209502,299095,426541,181707,181707,258791
1956,209515,299108,426561,181720,181720,258811
1957,209527,299121,426581,181733,181733,258831
1958,209540,299133,426601,181746,181746,258850
1959,209553,299146,426621,181758,181758,258870
1960,209566,299159,426641,181771,181771,258890
1961,209579,299172,426661,181784,181784,258910
1962,209591,299185,426680,181797,181797,258930
1963,209604,299198,426700,181810,181810,258950
1964,209617,299211,426720,181823,181823,258969
1965,209630,299224,426740,181835,181835,258989
1966,209643,299237,426760,181848,181848,259009
1967,209655,299249,426780,181861,181861,259029
1968,209668,299262,426799,181874,181874,259049
1969,209681,299275,426819,181887,181887,259068
1970,209694,299288,426839,181899,181899,259088
1971,209706,299301,426859,181912,181912,259108
1972,209719,299314,426878,181925,181925,259128
1973,209732,299327,426898,181938,181938,259147
1974,209744,299339,426918,181950,181950,259167
1975,209757,299352,426937,181963,181963,259187
1976,209770,299365,426957,181976,181976,259207
1977,209783,299378,426977,181989,181989,259226
1978,209795,299391,426997,182001,182001,259246
1979,209808,299403,427016,182014,182014,259266
1980,209821,299416,427036,182027,182027,259285
1981,209833,299429,427056,182039,182039,259305
1982,209846,299442,427075,182052,182052,259325
1983,209859,299454,427095,182065,182065,259344
1984,209871,299467,427114,182078,182078,259364
1985,209884,299480,427134,182090,182090,259383
1986,209896,299493,427154,182103,182103,259403
1987,209909,299505,427173,182116,182116,259423
1988,209922,299518,427193,182128,182128,259442
1989,209934,299531,427212,182141,182141,259462
1990,209947,299544,427232,182154,182154,259481
1991,209960,299556,427252,182166,182166,259501
1992,209972,299569,427271,182179,182179,259520
1993,209985,299582,427291,182191,182191,259540
1994,209997,299594,427310,182204,182204,259560
1995,210010,299607,427330,182217,182217,259579
1996,210022,299620,427349,182229,182229,259599
1997,210035,299632,427369,182242,182242,259618
1998,210048,299645,427388,182255,182255,259638
1999,210060,299658,427408,182267,182267,259657
2000,210073,299670,427427,182280,182280,259676

